TOI-836: A super-Earth and mini-Neptune transiting a nearby K-dwarf

We present the discovery of two exoplanets transiting TOI-836 (TIC 440887364) using data from TESS Sector 11 and Sector 38. TOI-836 is a bright ($T = 8.5$ mag), high proper motion ($\sim\,200$ mas yr$^{-1}$), low metallicity ([Fe/H]$\approx\,-0.28$) K-dwarf with a mass of $0.68\pm0.05$ M$_{\odot}$ and a radius of $0.67\pm0.01$ R$_{\odot}$. We obtain photometric follow-up observations with a variety of facilities, and we use these data-sets to determine that the inner planet, TOI-836 b, is a $1.70\pm0.07$ R$_{\oplus}$ super-Earth in a 3.82 day orbit, placing it directly within the so-called 'radius valley'. The outer planet, TOI-836 c, is a $2.59\pm0.09$ R$_{\oplus}$ mini-Neptune in an 8.60 day orbit. Radial velocity measurements reveal that TOI-836 b has a mass of $4.5\pm0.9$ M$_{\oplus}$ , while TOI-836 c has a mass of $9.6\pm2.6$ M$_{\oplus}$. Photometric observations show Transit Timing Variations (TTVs) on the order of 20 minutes for TOI-836 c, although there are no detectable TTVs for TOI-836 b. The TTVs of planet TOI-836 c may be caused by an undetected exterior planet.

==> 3.Results/Figures/CHEOPS.txt <==
BJD-2457000 flux flux uncertainty
1994.88704 0.99981 0.00025
1994.88773 0.99955 0.00026
1994.88843 1.00105 0.00027
1994.88912 1.00140 0.00030
1994.88982 1.00033 0.00035
1994.90649 0.99897 0.00027
1994.90718 0.99896 0.00026
1994.90788 1.00011 0.00025
1994.90857 1.00045 0.00025
1994.90927 1.00025 0.00025
1994.90996 1.00048 0.00025
1994.91066 1.00033 0.00025
1994.91135 1.00015 0.00025
1994.91205 1.00031 0.00025
1994.91274 0.99959 0.00025
1994.91344 1.00091 0.00025
1994.91413 1.00022 0.00025
1994.91483 1.00034 0.00025
1994.91552 1.00048 0.00025
1994.91622 1.00008 0.00025
1994.91691 0.99987 0.00025
1994.91761 1.00040 0.00025
1994.91830 1.00050 0.00025
1994.91900 0.99997 0.00025
1994.91969 1.00028 0.00025
1994.92038 1.00051 0.00025
1994.92108 0.99996 0.00025
1994.92177 1.00004 0.00025
1994.92247 1.00078 0.00025
1994.92316 0.99964 0.00025
1994.92386 1.00041 0.00025
1994.92455 1.00036 0.00025
1994.92525 0.99993 0.00025
1994.92594 1.00036 0.00025
1994.92664 1.00018 0.00025
1994.92733 1.00002 0.00025
1994.92803 0.99993 0.00025
1994.92872 0.99976 0.00025
1994.92942 0.99989 0.00025
1994.93150 0.99960 0.00025
1994.93220 1.00023 0.00025
1994.93289 1.00059 0.00025
1994.93358 0.99988 0.00025
1994.93428 0.99980 0.00025
1994.93497 1.00083 0.00025
1994.93567 1.00057 0.00025
1994.93636 0.99996 0.00025
1994.93706 1.00098 0.00025
1994.93775 1.00023 0.00025
1994.93845 1.00058 0.00025
1994.93914 0.99986 0.00025
1994.93984 1.00033 0.00025
1994.94053 1.00009 0.00025
1994.94123 0.99987 0.00025
1994.95304 0.99979 0.00025
1994.95373 0.99951 0.00025
1994.95443 0.99965 0.00025
1994.95512 1.00022 0.00025
1994.95582 1.00035 0.00025
1994.95651 0.99997 0.00026
1994.95721 0.99989 0.00027
1994.95790 0.99878 0.00029
1994.95860 0.99907 0.00034
1994.95929 0.99990 0.00041
1994.97527 0.99898 0.00027
1994.97596 0.99917 0.00026
1994.97666 1.00137 0.00025
1994.97735 1.00026 0.00025
1994.97805 1.00025 0.00025
1994.97874 1.00075 0.00025
1994.97944 1.00041 0.00025
1994.98013 1.00026 0.00025
1994.98083 1.00069 0.00025
1994.98152 0.99985 0.00025
1994.98222 0.99972 0.00025
1994.98291 0.99986 0.00025
1994.98361 1.00030 0.00025
1994.98430 1.00062 0.00025
1994.98500 1.00053 0.00025
1994.98569 1.00010 0.00025
1994.98639 0.99988 0.00025
1994.98708 1.00001 0.00025
1994.98778 0.99990 0.00025
1994.98847 1.00040 0.00025
1994.98916 1.00017 0.00025
1994.98986 1.00119 0.00025
1994.99055 1.00043 0.00025
1994.99125 0.99982 0.00025
1994.99194 1.00061 0.00025
1994.99264 1.00002 0.00025
1994.99333 1.00040 0.00025
1994.99403 1.00048 0.00025
1994.99472 1.00016 0.00025
1994.99542 1.00038 0.00025
1994.99611 1.00002 0.00025
1994.99681 1.00089 0.00025
1994.99750 1.00015 0.00025
1994.99820 1.00037 0.00025
1994.99959 1.00154 0.00025
1995.00028 1.00011 0.00025
1995.00098 1.00093 0.00025
1995.00167 1.00048 0.00025
1995.00237 1.00010 0.00025
1995.00306 1.00124 0.00025
1995.00375 1.00087 0.00025
1995.00445 1.00043 0.00025
1995.00514 0.99972 0.00025
1995.00584 1.00059 0.00025
1995.00653 0.99981 0.00025
1995.00723 1.00027 0.00025
1995.00792 1.00041 0.00025
1995.00862 1.00034 0.00025
1995.00931 0.99964 0.00025
1995.01001 1.00044 0.00025
1995.01070 1.00005 0.00025
1995.01140 1.00031 0.00025
1995.01209 1.00017 0.00025
1995.01279 0.99993 0.00025
1995.01348 1.00008 0.00025
1995.01973 1.00017 0.00025
1995.02043 1.00039 0.00025
1995.02112 0.99995 0.00025
1995.02182 0.99961 0.00025
1995.02251 1.00030 0.00025
1995.02321 1.00065 0.00025
1995.02390 1.00040 0.00025
1995.02460 0.99951 0.00026
1995.02529 1.00038 0.00027
1995.02599 0.99972 0.00029
1995.02668 1.00029 0.00031
1995.04405 0.99990 0.00027
1995.04474 0.99897 0.00025
1995.04544 1.00115 0.00025
1995.04613 1.00016 0.00025
1995.04683 1.00052 0.00025
1995.04752 1.00052 0.00025
1995.04822 1.00020 0.00025
1995.04891 0.99975 0.00025
1995.04961 1.00051 0.00025
1995.05030 1.00047 0.00025
1995.05100 1.00012 0.00025
1995.05169 1.00007 0.00025
1995.05239 1.00009 0.00025
1995.05308 1.00010 0.00025
1995.05378 1.00004 0.00025
1995.05447 1.00039 0.00025
1995.05517 1.00036 0.00025
1995.05586 0.99998 0.00025
1995.05656 0.99977 0.00025
1995.05725 1.00080 0.00025
1995.05795 1.00117 0.00025
1995.05864 0.99987 0.00025
1995.05933 0.99952 0.00025
1995.06003 0.99991 0.00025
1995.06072 0.99989 0.00025
1995.06142 1.00033 0.00025
1995.06211 0.99989 0.00025
1995.06281 1.00091 0.00025
1995.06350 0.99955 0.00025
1995.06420 1.00011 0.00025
1995.06489 1.00000 0.00025
1995.06559 1.00074 0.00025
1995.06628 0.99972 0.00025
1995.06698 1.00043 0.00025
1995.06837 1.00071 0.00025
1995.06906 0.99966 0.00025
1995.06976 1.00072 0.00025
1995.07045 0.99998 0.00025
1995.07115 1.00028 0.00025
1995.07184 0.99982 0.00025
1995.07253 1.00043 0.00025
1995.07323 1.00016 0.00025
1995.07392 0.99998 0.00025
1995.07462 1.00109 0.00025
1995.07531 1.00051 0.00025
1995.07601 0.99983 0.00025
1995.07670 0.99997 0.00025
1995.07740 1.00037 0.00025
1995.07809 1.00008 0.00025
1995.07879 1.00006 0.00025
1995.07948 1.00012 0.00025
1995.08018 1.00022 0.00025
1995.08087 1.00015 0.00025
1995.08157 1.00020 0.00025
1995.08226 0.99961 0.00025
1995.08296 1.00010 0.00025
1995.08365 1.00028 0.00025
1995.08435 1.00025 0.00025
1995.08504 1.00014 0.00025
1995.08782 1.00080 0.00025
1995.08851 0.99973 0.00025
1995.08921 1.00000 0.00025
1995.08990 0.99969 0.00025
1995.09060 0.99963 0.00025
1995.09129 0.99935 0.00025
1995.09199 0.99930 0.00025
1995.09268 0.99939 0.00025
1995.09338 0.99858 0.00026
1995.09407 0.99904 0.00026
1995.09477 0.99769 0.00028
1995.09546 0.99986 0.00032
1995.09616 0.99829 0.00039
1995.11283 0.99770 0.00026
1995.11353 0.99860 0.00025
1995.11422 0.99886 0.00025
1995.11491 0.99874 0.00025
1995.11561 0.99937 0.00025
1995.11630 0.99889 0.00025
1995.11700 0.99869 0.00025
1995.11769 0.99863 0.00025
1995.11839 0.99897 0.00025
1995.11908 0.99874 0.00025
1995.11978 0.99901 0.00025
1995.12047 0.99855 0.00025
1995.12117 0.99868 0.00025
1995.12186 0.99875 0.00025
1995.12256 0.99848 0.00025
1995.12325 0.99849 0.00025
1995.12395 0.99865 0.00025
1995.12464 0.99838 0.00025
1995.12534 0.99884 0.00025
1995.12603 0.99932 0.00025
1995.12673 0.99870 0.00025
1995.12742 0.99906 0.00025
1995.12811 0.99989 0.00025
1995.12881 0.99872 0.00025
1995.12950 0.99859 0.00025
1995.13020 0.99841 0.00025
1995.13089 0.99871 0.00025
1995.13159 0.99847 0.00025
1995.13228 0.99849 0.00025
1995.13298 0.99867 0.00025
1995.13367 0.99844 0.00025
1995.13437 0.99852 0.00025
1995.13506 0.99891 0.00025
1995.13576 0.99865 0.00025
1995.13715 0.99831 0.00025
1995.13784 0.99858 0.00025
1995.13854 0.99877 0.00025
1995.13923 0.99845 0.00025
1995.13993 0.99868 0.00025
1995.14062 0.99796 0.00025
1995.14132 0.99878 0.00025
1995.14201 0.99866 0.00025
1995.14270 0.99864 0.00025
1995.14340 0.99896 0.00025
1995.14409 0.99870 0.00025
1995.14479 0.99840 0.00025
1995.14548 0.99939 0.00025
1995.14618 0.99876 0.00025
1995.14687 0.99949 0.00025
1995.14757 0.99886 0.00025
1995.14826 0.99926 0.00025
1995.14896 0.99840 0.00025
1995.14965 0.99915 0.00025
1995.15035 0.99864 0.00025
1995.15104 0.99816 0.00025
1995.15174 0.99829 0.00025
1995.15243 0.99835 0.00025
1995.15313 0.99863 0.00025
1995.15382 0.99889 0.00025
1995.15660 0.99818 0.00025
1995.15729 0.99975 0.00025
1995.15799 0.99838 0.00025
1995.15868 0.99782 0.00025
1995.15938 0.99864 0.00025
1995.16007 0.99862 0.00025
1995.16077 0.99847 0.00025
1995.16146 0.99880 0.00025
1995.16216 0.99797 0.00026
1995.16285 0.99779 0.00027
1995.16355 0.99873 0.00029
1995.16424 0.99995 0.00031
1995.16494 0.99950 0.00035
1995.18231 0.99858 0.00025
1995.18300 0.99936 0.00025
1995.18369 0.99934 0.00025
1995.18439 0.99918 0.00025
1995.18508 0.99922 0.00025
1995.18578 0.99971 0.00025
1995.18647 0.99933 0.00025
1995.18717 1.00006 0.00025
1995.18786 1.00008 0.00025
1995.18856 0.99919 0.00025
1995.18925 0.99970 0.00025
1995.18995 1.00058 0.00025
1995.19064 1.00002 0.00025
1995.19134 0.99997 0.00025
1995.19203 1.00002 0.00025
1995.19273 1.00007 0.00025
1995.19342 1.00014 0.00025
1995.19412 1.00001 0.00025
1995.19481 1.00065 0.00025
1995.19551 1.00042 0.00025
1995.20037 1.00029 0.00025
1995.20106 0.99949 0.00025
1995.20176 0.99999 0.00025
1995.20245 0.99950 0.00025
1995.20315 1.00040 0.00025
1995.20384 0.99998 0.00025
1995.20454 1.00054 0.00025
1995.20593 0.99976 0.00025
1995.20662 1.00076 0.00025
1995.20732 1.00038 0.00025
1995.20801 0.99978 0.00025
1995.20871 0.99984 0.00025
1995.20940 1.00016 0.00025
1995.21010 1.00001 0.00025
1995.21079 1.00024 0.00025
1995.21148 1.00143 0.00025
1995.21218 1.00102 0.00025
1995.21287 1.00105 0.00025
1995.21357 0.99966 0.00025
1995.21426 1.00066 0.00025
1995.21496 1.00004 0.00025
1995.21565 1.00083 0.00025
1995.21635 1.00032 0.00025
1995.21704 1.00002 0.00025
1995.21774 0.99965 0.00025
1995.21843 0.99987 0.00025
1995.21913 1.00006 0.00025
1995.21982 0.99984 0.00025
1995.22052 0.99991 0.00025
1995.22121 1.00067 0.00025
1995.22191 1.00049 0.00025
1995.22260 0.99973 0.00025
1995.22538 0.99969 0.00025
1995.22607 1.00088 0.00025
1995.22677 0.99988 0.00025
1995.22746 1.00014 0.00025
1995.22816 1.00011 0.00025
1995.22885 0.99995 0.00025
1995.22955 0.99996 0.00025
1995.23024 0.99986 0.00025
1995.23094 0.99976 0.00026
1995.23163 1.00049 0.00026
1995.23233 1.00062 0.00029
1995.23302 1.00037 0.00033
1995.23372 0.99997 0.00038
1995.25039 0.99847 0.00026
1995.25109 0.99985 0.00025
1995.25178 0.99999 0.00025
1995.25248 1.00027 0.00025
1995.25317 1.00016 0.00025
1995.25386 1.00028 0.00025
1995.25456 0.99999 0.00025
1995.25525 0.99979 0.00025
1995.25595 0.99982 0.00025
1995.25664 1.00029 0.00025
1995.25734 0.99997 0.00025
1995.25803 1.00087 0.00025
1995.25873 1.00006 0.00025
1995.25942 0.99971 0.00025
1995.26012 1.00004 0.00025
1995.26081 0.99976 0.00025
1995.26151 1.00033 0.00025
1995.26220 0.99983 0.00025
1995.26984 1.00030 0.00025
1995.27054 1.00024 0.00025
1995.27123 1.00028 0.00025
1995.27193 0.99967 0.00025
1995.27262 0.99987 0.00025
1995.27471 0.99942 0.00025
1995.27540 0.99981 0.00025
1995.27610 0.99997 0.00025
1995.27679 1.00007 0.00025
1995.27749 1.00046 0.00025
1995.27818 0.99989 0.00025
1995.27888 1.00006 0.00025
1995.27957 1.00037 0.00025
1995.28096 0.99984 0.00025
1995.28165 0.99996 0.00025
1995.28235 0.99984 0.00025
1995.28304 1.00081 0.00025
1995.28374 0.99951 0.00025
1995.28443 1.00044 0.00025
1995.28513 0.99996 0.00025
1995.28582 1.00012 0.00025
1995.28652 0.99988 0.00025
1995.28721 0.99996 0.00025
1995.28791 0.99997 0.00025
1995.28860 1.00008 0.00025
1995.28930 0.99980 0.00025
1995.28999 1.00061 0.00025
1995.29069 0.99993 0.00025
1995.29138 0.99993 0.00025
1995.29416 0.99993 0.00025
1995.29485 0.99952 0.00025
1995.29555 0.99946 0.00025
1995.29624 0.99986 0.00025
1995.29694 0.99985 0.00025
1995.29763 1.00000 0.00025
1995.29833 1.00008 0.00025
1995.29902 0.99972 0.00025
1995.29972 0.99921 0.00026
1995.30041 0.99917 0.00027
1995.30111 0.99915 0.00029
1995.30250 1.00030 0.00038
2029.34044 1.00089 0.00025
2029.34114 1.00036 0.00025
2029.34183 1.00078 0.00025
2029.34253 1.00032 0.00025
2029.34322 1.00043 0.00025
2029.34392 1.00039 0.00025
2029.34461 1.00054 0.00025
2029.34530 1.00035 0.00025
2029.34600 1.00029 0.00025
2029.34669 1.00019 0.00025
2029.34808 1.00065 0.00025
2029.34878 1.00054 0.00025
2029.34947 1.00042 0.00025
2029.35017 1.00091 0.00025
2029.35086 1.00088 0.00025
2029.35156 1.00023 0.00025
2029.35225 1.00022 0.00025
2029.35295 1.00127 0.00025
2029.35364 0.99993 0.00025
2029.35434 1.00072 0.00025
2029.38351 1.00016 0.00025
2029.38421 1.00035 0.00025
2029.38490 1.00002 0.00025
2029.38560 1.00037 0.00025
2029.38629 1.00037 0.00025
2029.38699 1.00052 0.00025
2029.38768 1.00066 0.00025
2029.38838 1.00059 0.00025
2029.38907 1.00024 0.00025
2029.38977 1.00067 0.00025
2029.39046 1.00015 0.00025
2029.39116 1.00096 0.00025
2029.39185 1.00056 0.00025
2029.39255 1.00036 0.00025
2029.39324 1.00019 0.00025
2029.39393 1.00063 0.00025
2029.40644 1.00046 0.00025
2029.40713 1.00088 0.00025
2029.40922 1.00019 0.00025
2029.40991 1.00087 0.00025
2029.41061 1.00025 0.00025
2029.41130 1.00049 0.00025
2029.41200 1.00032 0.00025
2029.41269 1.00043 0.00025
2029.41339 1.00069 0.00025
2029.41408 1.00065 0.00025
2029.41478 1.00080 0.00025
2029.41547 1.00016 0.00025
2029.41617 1.00056 0.00025
2029.41686 1.00034 0.00025
2029.41756 1.00068 0.00025
2029.41825 1.00046 0.00025
2029.41894 1.00077 0.00025
2029.41964 1.00053 0.00025
2029.42033 1.00021 0.00025
2029.42103 1.00070 0.00025
2029.42172 0.99997 0.00025
2029.42242 1.00020 0.00025
2029.42311 1.00066 0.00025
2029.45229 0.99987 0.00025
2029.45299 0.99991 0.00025
2029.45368 1.00098 0.00025
2029.45438 1.00036 0.00025
2029.45507 1.00054 0.00025
2029.45576 1.00005 0.00025
2029.45646 0.99998 0.00025
2029.45715 1.00080 0.00025
2029.45785 1.00043 0.00025
2029.45854 1.00035 0.00025
2029.45924 1.00026 0.00025
2029.45993 1.00030 0.00025
2029.46063 1.00036 0.00025
2029.46132 1.00021 0.00025
2029.46202 1.00007 0.00025
2029.46271 1.00038 0.00025
2029.47244 0.99977 0.00025
2029.47313 0.99948 0.00025
2029.47383 0.99973 0.00025
2029.47452 1.00017 0.00025
2029.47522 0.99947 0.00025
2029.47591 0.99975 0.00025
2029.47730 0.99936 0.00025
2029.47800 0.99934 0.00025
2029.47869 0.99943 0.00025
2029.47939 0.99975 0.00025
2029.48008 0.99926 0.00025
2029.48077 0.99887 0.00025
2029.48216 0.99931 0.00025
2029.48286 0.99924 0.00025
2029.48355 0.99918 0.00025
2029.48425 0.99916 0.00025
2029.48494 0.99934 0.00025
2029.48564 0.99912 0.00025
2029.48633 0.99962 0.00025
2029.48703 0.99871 0.00025
2029.48772 0.99942 0.00025
2029.48842 0.99903 0.00025
2029.48911 0.99920 0.00025
2029.48981 0.99891 0.00025
2029.49050 0.99871 0.00025
2029.49120 0.99914 0.00025
2029.49189 0.99896 0.00025
2029.52107 0.99914 0.00025
2029.52176 0.99923 0.00025
2029.52246 0.99880 0.00025
2029.52315 0.99874 0.00025
2029.52385 0.99863 0.00025
2029.52454 0.99864 0.00025
2029.52524 0.99961 0.00025
2029.52593 0.99889 0.00025
2029.52663 0.99845 0.00025
2029.52732 0.99939 0.00025
2029.52802 0.99880 0.00025
2029.52871 0.99890 0.00025
2029.52940 0.99860 0.00025
2029.53010 0.99882 0.00025
2029.53079 0.99863 0.00025
2029.53149 0.99858 0.00025
2029.53357 0.99850 0.00025
2029.53427 0.99914 0.00025
2029.53496 0.99918 0.00025
2029.53566 0.99912 0.00025
2029.53635 0.99869 0.00025
2029.53705 0.99887 0.00025
2029.53774 0.99919 0.00025
2029.53844 0.99929 0.00025
2029.53913 0.99903 0.00025
2029.53983 0.99896 0.00025
2029.54052 0.99882 0.00025
2029.54121 0.99883 0.00025
2029.54191 0.99924 0.00025
2029.54260 0.99901 0.00025
2029.54330 0.99892 0.00025
2029.54399 0.99901 0.00025
2029.54469 0.99904 0.00025
2029.54608 0.99871 0.00025
2029.54677 0.99912 0.00025
2029.54747 0.99900 0.00025
2029.54816 0.99883 0.00025
2029.54886 0.99902 0.00025
2029.54955 0.99850 0.00025
2029.55025 0.99926 0.00025
2029.55094 0.99878 0.00025
2029.55164 0.99858 0.00025
2029.55233 0.99927 0.00025
2029.55302 0.99924 0.00025
2029.55372 0.99893 0.00025
2029.55441 0.99916 0.00025
2029.55511 0.99932 0.00025
2029.55580 0.99927 0.00025
2029.55650 0.99873 0.00025
2029.55719 0.99890 0.00025
2029.55789 0.99943 0.00025
2029.55858 0.99923 0.00025
2029.55928 0.99892 0.00025
2029.55997 0.99887 0.00025
2029.56067 0.99919 0.00025
2029.58984 0.99965 0.00025
2029.59054 1.00010 0.00025
2029.59123 1.00008 0.00025
2029.59193 0.99993 0.00025
2029.59262 1.00031 0.00025
2029.59332 1.00039 0.00025
2029.59401 0.99991 0.00025
2029.59471 0.99999 0.00025
2029.59540 1.00019 0.00025
2029.59610 1.00047 0.00025
2029.59679 1.00034 0.00025
2029.59749 0.99996 0.00025
2029.59818 1.00021 0.00025
2029.59888 1.00057 0.00025
2029.59957 0.99998 0.00025
2029.60027 1.00042 0.00025
2029.60165 1.00013 0.00025
2029.60235 1.00018 0.00025
2029.60304 1.00028 0.00025
2029.60374 1.00023 0.00025
2029.60443 1.00032 0.00025
2029.60513 1.00006 0.00025
2029.60582 1.00006 0.00025
2029.60652 1.00003 0.00025
2029.60721 1.00022 0.00025
2029.60791 0.99999 0.00025
2029.60860 1.00051 0.00025
2029.60930 1.00045 0.00025
2029.60999 1.00019 0.00025
2029.61069 1.00008 0.00025
2029.61138 1.00022 0.00025
2029.61208 1.00026 0.00025
2029.61277 1.00006 0.00025
2029.61347 1.00001 0.00025
2029.61485 1.00010 0.00025
2029.61555 0.99939 0.00025
2029.61624 1.00041 0.00025
2029.61694 1.00012 0.00025
2029.61763 0.99969 0.00025
2029.61833 1.00010 0.00025
2029.61902 1.00017 0.00025
2029.61972 1.00030 0.00025
2029.62041 1.00020 0.00025
2029.62111 1.00024 0.00025
2029.62180 1.00049 0.00025
2029.62250 1.00010 0.00025
2029.62319 1.00029 0.00025
2029.62389 0.99988 0.00025
2029.62458 1.00009 0.00025
2029.62528 0.99992 0.00025
2029.62597 1.00001 0.00025
2029.62666 1.00023 0.00025
2029.62736 1.00005 0.00025
2029.62805 0.99975 0.00025
2029.62875 1.00046 0.00025
2029.62944 1.00039 0.00025
2029.65862 1.00052 0.00025
2029.65932 1.00012 0.00025
2029.66001 1.00029 0.00025
2029.66071 1.00014 0.00025
2029.66140 1.00016 0.00025
2029.66210 1.00031 0.00025
2029.66279 1.00057 0.00025
2029.66348 1.00032 0.00025
2029.66418 1.00022 0.00025
2029.66487 0.99978 0.00025
2029.66557 0.99999 0.00025
2029.66626 1.00014 0.00025
2029.66696 1.00030 0.00025
2029.66765 1.00062 0.00025
2029.66835 0.99983 0.00025
2029.66904 1.00011 0.00025
2029.67043 1.00019 0.00025
2029.67113 1.00013 0.00025
2029.67182 0.99994 0.00025
2029.67252 0.99978 0.00025
2029.67321 1.00027 0.00025
2029.67391 1.00042 0.00025
2029.67460 1.00022 0.00025
2029.67529 1.00005 0.00025
2029.67599 1.00030 0.00025
2029.67668 1.00032 0.00025
2029.67738 1.00023 0.00025
2029.67807 1.00012 0.00025
2029.67877 1.00018 0.00025
2029.67946 0.99981 0.00025
2029.68016 1.00014 0.00025
2029.68085 1.00042 0.00025
2029.68155 0.99995 0.00025
2029.68224 1.00045 0.00025
2029.68363 1.00017 0.00025
2029.68433 1.00026 0.00025
2029.68502 1.00018 0.00025
2029.68572 1.00008 0.00025
2029.68641 1.00014 0.00025
2029.68711 0.99963 0.00025
2029.68780 0.99984 0.00025
2029.68849 1.00030 0.00025
2029.68919 1.00033 0.00025
2029.68988 1.00033 0.00025
2029.69058 1.00025 0.00025
2029.69127 0.99986 0.00025
2029.69197 1.00017 0.00025
2029.69266 0.99992 0.00025
2029.69336 1.00007 0.00025
2029.69405 1.00070 0.00025
2029.69475 0.99989 0.00025
2029.69544 1.00015 0.00025
2029.69614 1.00000 0.00025
2029.69683 1.00040 0.00025
2029.69753 1.00006 0.00025
2029.72740 0.99962 0.00025
2029.72809 0.99970 0.00025
2029.72879 0.99984 0.00025
2029.72948 1.00039 0.00025
2029.73018 1.00057 0.00025
2029.73087 1.00019 0.00025
2029.73157 1.00016 0.00025
2029.73226 1.00017 0.00025
2029.73296 1.00014 0.00025
2029.73365 1.00028 0.00025
2029.73435 0.99990 0.00025
2029.73504 0.99985 0.00025
2029.73574 1.00004 0.00025
2029.73643 1.00016 0.00025
2029.73712 1.00038 0.00025
2029.73782 0.99986 0.00025
2029.73921 0.99987 0.00025
2029.73990 1.00000 0.00025
2029.74060 0.99971 0.00025
2029.74129 1.00032 0.00025
2029.74199 1.00017 0.00025
2029.74268 1.00018 0.00025
2029.74338 1.00012 0.00025
2029.74407 1.00039 0.00025
2029.74477 1.00018 0.00025
2029.74546 1.00032 0.00025
2029.74616 1.00032 0.00025
2029.74685 1.00032 0.00025
2029.74755 1.00032 0.00025
2029.74824 1.00020 0.00025
2029.74893 0.99997 0.00025
2029.74963 0.99975 0.00025
2029.75032 0.99995 0.00025
2029.75102 1.00012 0.00025
2029.75241 1.00015 0.00025
2029.75310 1.00038 0.00025
2029.75380 1.00032 0.00025
2029.75449 1.00019 0.00025
2029.75519 1.00007 0.00025
2029.75588 1.00043 0.00025
2029.75658 0.99988 0.00025
2029.75797 1.00042 0.00025
2029.75866 1.00035 0.00025
2029.75936 0.99986 0.00025
2029.76005 1.00001 0.00025
2029.76074 0.99925 0.00025
2029.76144 1.00014 0.00025
2029.76213 0.99941 0.00025
2029.76283 0.99993 0.00025
2029.76352 0.99976 0.00025
2029.76422 0.99988 0.00025
2037.83494 0.99969 0.00025
2037.83563 0.99983 0.00025
2037.83633 1.00003 0.00025
2037.83702 0.99980 0.00025
2037.83772 0.99987 0.00025
2037.83841 0.99971 0.00025
2037.83911 0.99985 0.00025
2037.83980 1.00043 0.00025
2037.84050 1.00006 0.00025
2037.84119 1.00024 0.00025
2037.84189 0.99984 0.00025
2037.84258 0.99969 0.00025
2037.84327 0.99995 0.00025
2037.84466 1.00016 0.00025
2037.84536 0.99986 0.00025
2037.84605 0.99961 0.00025
2037.84675 0.99977 0.00025
2037.84744 0.99960 0.00025
2037.84814 1.00016 0.00025
2037.84883 0.99947 0.00025
2037.84953 0.99995 0.00025
2037.85022 0.99976 0.00025
2037.85092 0.99989 0.00025
2037.85161 0.99987 0.00025
2037.85231 1.00023 0.00025
2037.85300 0.99963 0.00025
2037.85370 0.99994 0.00025
2037.85439 0.99989 0.00025
2037.85578 1.00003 0.00025
2037.85647 0.99970 0.00025
2037.85717 1.00021 0.00025
2037.85786 1.00008 0.00025
2037.85856 1.00014 0.00025
2037.85925 1.00012 0.00025
2037.85995 0.99988 0.00025
2037.86064 1.00002 0.00025
2037.86134 0.99989 0.00025
2037.86203 0.99965 0.00025
2037.86273 1.00020 0.00025
2037.86342 1.00022 0.00025
2037.86412 1.00043 0.00025
2037.86481 1.00032 0.00025
2037.86551 1.00009 0.00025
2037.86620 0.99939 0.00025
2037.86689 0.99986 0.00025
2037.86759 0.99999 0.00025
2037.89955 1.00003 0.00025
2037.90024 1.00045 0.00025
2037.90094 0.99990 0.00025
2037.90163 0.99963 0.00025
2037.90233 0.99997 0.00025
2037.90302 1.00057 0.00025
2037.90371 1.00095 0.00025
2037.90441 1.00062 0.00025
2037.90510 1.00011 0.00025
2037.90580 1.00000 0.00025
2037.90649 1.00031 0.00025
2037.90719 0.99989 0.00025
2037.90788 0.99977 0.00025
2037.90858 0.99996 0.00025
2037.90927 0.99992 0.00025
2037.90997 1.00031 0.00025
2037.91066 1.00029 0.00025
2037.91136 1.00000 0.00025
2037.91205 1.00015 0.00025
2037.91344 1.00045 0.00025
2037.91414 0.99978 0.00025
2037.91483 1.00012 0.00025
2037.91552 0.99987 0.00025
2037.91622 1.00055 0.00025
2037.91691 1.00005 0.00025
2037.91761 0.99999 0.00025
2037.91830 0.99986 0.00025
2037.91900 1.00080 0.00025
2037.91969 0.99958 0.00025
2037.92039 0.99998 0.00025
2037.92108 1.00042 0.00025
2037.92178 0.99964 0.00025
2037.92247 0.99991 0.00025
2037.92317 1.00104 0.00025
2037.92456 1.00002 0.00025
2037.92525 1.00024 0.00025
2037.92595 1.00016 0.00025
2037.92664 0.99993 0.00025
2037.92733 0.99988 0.00025
2037.92803 1.00035 0.00025
2037.92872 1.00076 0.00025
2037.92942 1.00025 0.00025
2037.93011 1.00062 0.00025
2037.93081 1.00033 0.00025
2037.93150 1.00010 0.00025
2037.93220 0.99985 0.00025
2037.93289 1.00043 0.00025
2037.93359 1.00024 0.00025
2037.93428 1.00081 0.00025
2037.93498 0.99969 0.00025
2037.93567 1.00010 0.00025
2037.96832 0.99931 0.00025
2037.96902 1.00051 0.00025
2037.96971 0.99984 0.00025
2037.97041 0.99982 0.00025
2037.97110 1.00044 0.00025
2037.97180 1.00053 0.00025
2037.97249 1.00027 0.00025
2037.97319 1.00016 0.00025
2037.97388 1.00019 0.00025
2037.97457 0.99980 0.00025
2037.97527 1.00048 0.00025
2037.97596 0.99993 0.00025
2037.97666 0.99992 0.00025
2037.97735 1.00033 0.00025
2037.97805 1.00003 0.00025
2037.97874 1.00071 0.00025
2037.97944 1.00030 0.00025
2037.98013 1.00017 0.00025
2037.98222 0.99966 0.00025
2037.98291 0.99975 0.00025
2037.98361 1.00025 0.00025
2037.98430 1.00070 0.00025
2037.98500 1.00032 0.00025
2037.98569 0.99958 0.00025
2037.98638 1.00005 0.00025
2037.98708 0.99991 0.00025
2037.98777 0.99997 0.00025
2037.98847 1.00017 0.00025
2037.98916 1.00019 0.00025
2037.98986 1.00039 0.00025
2037.99055 0.99982 0.00025
2037.99125 0.99977 0.00025
2037.99194 1.00012 0.00025
2037.99333 1.00035 0.00025
2037.99403 0.99969 0.00025
2037.99472 1.00031 0.00025
2037.99542 1.00037 0.00025
2037.99611 1.00002 0.00025
2037.99681 1.00084 0.00025
2037.99750 1.00019 0.00025
2037.99819 1.00017 0.00025
2037.99889 1.00044 0.00025
2037.99958 0.99958 0.00025
2038.00028 0.99966 0.00025
2038.00097 1.00106 0.00025
2038.00167 1.00059 0.00025
2038.00236 1.00015 0.00025
2038.00306 1.00034 0.00025
2038.00375 0.99999 0.00025
2038.00445 0.99951 0.00025
2038.00514 1.00006 0.00025
2038.00584 0.99977 0.00025
2038.00653 1.00025 0.00025
2038.03710 1.00008 0.00025
2038.03779 1.00014 0.00025
2038.03849 1.00012 0.00025
2038.03918 1.00016 0.00025
2038.03988 1.00054 0.00025
2038.04057 1.00025 0.00025
2038.04127 0.99996 0.00025
2038.04196 1.00019 0.00025
2038.04266 1.00023 0.00025
2038.04335 1.00005 0.00025
2038.04405 1.00004 0.00025
2038.04474 1.00006 0.00025
2038.04544 0.99979 0.00025
2038.04613 0.99969 0.00025
2038.04682 1.00058 0.00025
2038.04752 0.99979 0.00025
2038.04821 1.00017 0.00025
2038.04891 1.00011 0.00025
2038.05030 0.99974 0.00025
2038.05099 1.00013 0.00025
2038.05169 1.00022 0.00025
2038.05238 0.99995 0.00025
2038.05308 1.00044 0.00025
2038.05377 1.00001 0.00025
2038.05447 1.00009 0.00025
2038.05516 1.00024 0.00025
2038.05586 1.00024 0.00025
2038.05655 1.00002 0.00025
2038.05725 0.99981 0.00025
2038.05794 0.99997 0.00025
2038.05863 1.00009 0.00025
2038.05933 1.00000 0.00025
2038.06002 1.00022 0.00025
2038.06211 1.00015 0.00025
2038.06280 0.99996 0.00025
2038.06350 1.00045 0.00025
2038.06419 1.00002 0.00025
2038.06489 1.00028 0.00025
2038.06558 1.00031 0.00025
2038.06628 1.00019 0.00025
2038.06697 0.99998 0.00025
2038.06767 0.99998 0.00025
2038.06836 0.99978 0.00025
2038.06906 0.99945 0.00025
2038.06975 0.99972 0.00025
2038.07044 0.99990 0.00025
2038.07114 1.00035 0.00025
2038.07183 0.99946 0.00025
2038.07253 0.99871 0.00025
2038.07322 0.99922 0.00025
2038.07392 0.99939 0.00025
2038.07461 0.99917 0.00025
2038.07531 0.99986 0.00025
2038.07600 0.99835 0.00025
2038.10587 0.99843 0.00025
2038.10657 0.99885 0.00025
2038.10726 0.99815 0.00025
2038.10796 0.99831 0.00025
2038.10865 0.99910 0.00025
2038.10935 0.99893 0.00025
2038.11004 0.99850 0.00025
2038.11074 0.99887 0.00025
2038.11143 0.99888 0.00025
2038.11213 0.99908 0.00025
2038.11282 0.99879 0.00025
2038.11352 0.99913 0.00025
2038.11421 0.99882 0.00025
2038.11491 0.99848 0.00025
2038.11560 0.99887 0.00025
2038.11630 0.99893 0.00025
2038.11699 0.99909 0.00025
2038.11768 0.99868 0.00025
2038.11907 0.99891 0.00025
2038.11977 0.99926 0.00025
2038.12046 0.99850 0.00025
2038.12116 0.99807 0.00025
2038.12185 0.99917 0.00025
2038.12255 0.99847 0.00025
2038.12324 0.99826 0.00025
2038.12394 0.99877 0.00025
2038.12463 0.99905 0.00025
2038.12533 0.99917 0.00025
2038.12602 0.99878 0.00025
2038.12672 0.99875 0.00025
2038.12741 0.99856 0.00025
2038.12811 0.99838 0.00025
2038.12880 0.99850 0.00025
2038.13088 0.99914 0.00025
2038.13158 0.99869 0.00025
2038.13227 0.99846 0.00025
2038.13297 0.99934 0.00025
2038.13366 0.99817 0.00025
2038.13436 0.99836 0.00025
2038.13505 0.99907 0.00025
2038.13575 0.99828 0.00025
2038.13714 0.99843 0.00025
2038.13783 0.99858 0.00025
2038.13853 0.99873 0.00025
2038.13922 0.99856 0.00025
2038.13992 0.99892 0.00025
2038.14061 0.99883 0.00025
2038.14131 0.99874 0.00025
2038.14200 0.99851 0.00025
2038.14269 0.99923 0.00025
2038.14339 0.99880 0.00025
2038.14408 0.99879 0.00025
2038.14478 0.99861 0.00025
2038.17465 0.99982 0.00025
2038.17535 1.00007 0.00025
2038.17604 1.00007 0.00025
2038.17674 0.99983 0.00025
2038.17743 1.00022 0.00025
2038.17812 1.00034 0.00025
2038.17882 1.00026 0.00025
2038.17951 1.00014 0.00025
2038.18021 1.00005 0.00025
2038.18090 0.99982 0.00025
2038.18160 0.99998 0.00025
2038.18229 1.00003 0.00025
2038.18299 1.00013 0.00025
2038.18368 1.00049 0.00025
2038.18438 1.00033 0.00025
2038.18507 0.99989 0.00025
2038.18577 1.00034 0.00025
2038.18646 1.00006 0.00025
2038.18785 1.00020 0.00025
2038.18855 1.00053 0.00025
2038.18924 0.99974 0.00025
2038.18993 1.00008 0.00025
2038.19480 1.00022 0.00025
2038.19549 1.00032 0.00025
2038.19619 1.00008 0.00025
2038.19688 0.99950 0.00025
2038.19758 1.00021 0.00025
2038.19966 0.99978 0.00025
2038.20036 1.00005 0.00025
2038.20105 1.00027 0.00025
2038.20174 0.99988 0.00025
2038.20244 1.00014 0.00025
2038.20313 1.00113 0.00025
2038.20383 0.99995 0.00025
2038.20452 1.00032 0.00025
2038.20522 0.99981 0.00025
2038.20591 1.00010 0.00025
2038.20661 0.99973 0.00025
2038.20730 1.00032 0.00025
2038.20800 1.00025 0.00025
2038.20869 1.00055 0.00025
2038.20939 1.00022 0.00025
2038.21008 0.99990 0.00025
2038.21078 1.00139 0.00025
2038.21147 1.00054 0.00025
2038.21217 1.00013 0.00025
2038.21286 1.00047 0.00025
2038.21355 0.99944 0.00026
2038.24343 1.00003 0.00025
2038.24412 1.00035 0.00025
2038.24482 1.00031 0.00025
2038.24551 1.00039 0.00025
2038.24621 1.00034 0.00025
2038.24690 1.00056 0.00025
2038.24760 1.00030 0.00025
2038.24829 1.00011 0.00025
2038.24899 1.00111 0.00025
2038.24968 1.00057 0.00025
2038.25037 1.00020 0.00025
2038.25107 1.00099 0.00025
2038.25176 1.00028 0.00025
2038.54762 1.00030 0.00025
2038.54832 1.00003 0.00025
2038.54901 1.00045 0.00025
2038.54971 1.00008 0.00025
2038.55040 0.99997 0.00025
2038.55110 1.00011 0.00025
2038.55179 0.99996 0.00025
2038.55248 1.00017 0.00025
2038.55318 0.99989 0.00025
2038.55387 0.99995 0.00025
2038.55457 0.99955 0.00025
2038.55526 0.99961 0.00025
2038.55665 0.99966 0.00025
2038.58653 0.99974 0.00025
2038.58722 0.99997 0.00025
2038.58792 1.00054 0.00025
2038.58861 1.00003 0.00025
2038.58930 1.00022 0.00025
2038.59000 1.00024 0.00025
2038.59069 1.00026 0.00025
2038.59139 1.00030 0.00025
2038.59208 1.00038 0.00025
2038.59278 1.00023 0.00025
2038.59347 1.00065 0.00025
2038.59486 0.99978 0.00025
2038.59556 0.99986 0.00025
2038.59625 1.00012 0.00025
2038.59695 0.99978 0.00025
2038.59764 0.99978 0.00025
2038.59834 1.00047 0.00025
2038.60042 1.00018 0.00025
2038.60111 0.99999 0.00025
2038.60181 1.00010 0.00025
2038.60250 1.00002 0.00025
2038.60320 0.99969 0.00025
2038.60389 1.00008 0.00025
2038.60459 1.00006 0.00025
2038.60528 1.00003 0.00025
2038.60598 0.99987 0.00025
2038.60667 1.00091 0.00025
2038.60737 1.00010 0.00025
2038.60806 1.00009 0.00025
2038.60876 0.99992 0.00025
2038.60945 1.00011 0.00025
2038.61154 1.00003 0.00025
2038.61223 0.99993 0.00025
2038.61292 0.99929 0.00025
2038.61362 1.00012 0.00025
2038.61431 1.00062 0.00025
2038.61501 0.99989 0.00025
2038.61570 1.00069 0.00025
2038.61640 0.99982 0.00025
2038.61709 1.00060 0.00025
2038.61779 0.99971 0.00025
2038.61848 1.00009 0.00025
2038.61918 1.00052 0.00025
2038.61987 1.00007 0.00025
2038.62057 0.99967 0.00025
2038.62126 1.00009 0.00025
2038.62196 0.99950 0.00025
2038.62265 1.00022 0.00025
2038.62335 0.99997 0.00025
2038.62404 1.00027 0.00025
2038.62473 1.00037 0.00025
2038.62543 1.00038 0.00025
2038.65530 0.99963 0.00025
2038.65600 1.00006 0.00025
2038.65669 0.99954 0.00025
2038.65739 1.00042 0.00025
2038.65808 1.00055 0.00025
2038.65878 1.00039 0.00025
2038.65947 1.00024 0.00025
2038.66016 1.00008 0.00025
2038.66086 1.00021 0.00025
2038.66155 1.00022 0.00025
2038.66225 1.00028 0.00025
2038.66294 0.99980 0.00025
2038.66364 0.99971 0.00025
2038.66433 1.00047 0.00025
2038.66503 0.99995 0.00025
2038.66572 1.00005 0.00025
2038.66642 1.00038 0.00025
2038.66711 0.99994 0.00025
2038.66850 1.00011 0.00025
2038.66920 0.99978 0.00025
2038.66989 1.00010 0.00025
2038.67059 1.00030 0.00025
2038.67128 0.99997 0.00025
2038.67197 1.00032 0.00025
2038.67267 1.00021 0.00025
2038.67336 1.00027 0.00025
2038.67406 1.00024 0.00025
2038.67475 1.00045 0.00025
2038.67545 1.00021 0.00025
2038.67614 0.99997 0.00025
2038.67684 0.99991 0.00025
2038.67753 0.99986 0.00025
2038.67823 1.00018 0.00025
2038.68031 0.99976 0.00025
2038.68101 1.00010 0.00025
2038.68170 1.00010 0.00025
2038.68240 1.00003 0.00025
2038.68309 0.99998 0.00025
2038.68379 1.00011 0.00025
2038.68448 1.00023 0.00025
2038.68517 0.99997 0.00025
2038.68587 0.99982 0.00025
2038.68656 0.99981 0.00025
2038.68726 0.99989 0.00025
2038.68795 1.00025 0.00025
2038.68865 0.99989 0.00025
2038.68934 1.00047 0.00025
2038.69004 1.00044 0.00025
2038.69073 1.00011 0.00025
2038.69143 0.99983 0.00025
2038.69212 0.99982 0.00025
2038.69282 0.99978 0.00025
2038.69351 1.00004 0.00025
2038.69421 0.99966 0.00025
2038.72408 1.00059 0.00025
2038.72477 1.00063 0.00025
2038.72547 1.00013 0.00025
2038.72616 1.00008 0.00025
2038.72686 1.00046 0.00025
2038.72755 1.00007 0.00025
2038.72825 1.00054 0.00025
2038.72894 1.00044 0.00025
2038.72964 1.00021 0.00025
2038.73033 0.99964 0.00025
2038.73103 0.99985 0.00025
2038.73172 1.00034 0.00025
2038.73241 1.00053 0.00025
2038.73311 1.00035 0.00025
2038.73380 1.00015 0.00025
2038.73450 1.00016 0.00025
2038.73519 1.00014 0.00025
2038.73589 1.00084 0.00025
2038.73728 1.00009 0.00025
2038.73797 1.00003 0.00025
2038.73867 1.00009 0.00025
2038.73936 0.99993 0.00025
2038.74006 1.00002 0.00025
2038.74075 1.00069 0.00025
2038.74145 0.99981 0.00025
2038.74214 1.00047 0.00025
2038.74284 1.00003 0.00025
2038.74353 1.00055 0.00025
2038.74422 0.99997 0.00025
2038.74492 0.99951 0.00025
2038.74561 1.00009 0.00025
2038.74631 1.00041 0.00025
2038.74700 0.99993 0.00025
2038.74909 0.99975 0.00025
2038.74978 0.99999 0.00025
2038.75048 0.99996 0.00025
2038.75117 1.00014 0.00025
2038.75187 0.99973 0.00025
2038.75256 1.00048 0.00025
2038.75326 1.00014 0.00025
2038.75395 1.00023 0.00025
2038.75465 0.99957 0.00025
2038.75534 0.99988 0.00025
2038.75603 0.99978 0.00025
2038.75673 1.00084 0.00025
2038.75742 0.99965 0.00025
2038.75812 1.00006 0.00025
2038.75881 1.00070 0.00025
2038.75951 0.99986 0.00025
2038.76020 1.00042 0.00025
2038.76090 1.00023 0.00025
2038.76159 0.99986 0.00025
2038.76229 0.99999 0.00025
2038.79285 0.99952 0.00025
2038.79355 0.99974 0.00025
2038.79424 0.99940 0.00025
2038.79494 1.00002 0.00025
2038.79563 0.99990 0.00025
2038.79633 1.00012 0.00025
2038.79702 0.99998 0.00025
2038.79772 0.99991 0.00025
2038.79841 0.99985 0.00025
2038.79911 1.00016 0.00025
2038.79980 1.00013 0.00025
2038.80050 0.99962 0.00025
2038.80119 1.00012 0.00025
2038.80189 0.99985 0.00025
2038.80258 1.00006 0.00025
2038.80328 0.99998 0.00025
2038.80397 0.99969 0.00025
2038.80466 0.99970 0.00025
2038.80605 1.00005 0.00025
2038.80675 1.00005 0.00025
2038.80744 0.99985 0.00025
2038.80814 1.00004 0.00025
2038.80883 1.00009 0.00025
2038.80953 1.00008 0.00025
2038.81022 0.99998 0.00025
2038.81092 1.00030 0.00025
2038.81161 0.99995 0.00025
2038.81231 1.00013 0.00025
2038.81300 1.00002 0.00025
2038.81370 0.99962 0.00025
2038.81439 0.99966 0.00025
2038.81509 0.99992 0.00025
2038.81578 1.00017 0.00025
2038.81717 0.99975 0.00025
2038.81786 0.99964 0.00025
2038.81856 1.00007 0.00025
2038.81925 1.00025 0.00025
2038.81995 1.00030 0.00025
2038.82064 0.99992 0.00025
2038.82134 0.99953 0.00025
2038.82203 0.99970 0.00025
2038.82273 1.00039 0.00025
2038.82412 1.00024 0.00025
2038.82481 1.00024 0.00025
2038.82551 0.99994 0.00025
2038.82620 0.99985 0.00025
2038.82690 1.00024 0.00025
2038.82759 1.00036 0.00025
2038.82828 0.99985 0.00025
2038.82898 0.99981 0.00025
2038.82967 0.99999 0.00025
2038.83037 1.00022 0.00025
2038.86163 1.00003 0.00025
2038.86233 0.99986 0.00025
2038.86302 1.00009 0.00025
2038.86371 1.00003 0.00025
2038.86441 0.99982 0.00025
2038.86510 1.00005 0.00025
2038.86580 0.99986 0.00025
2038.86649 1.00041 0.00025
2038.86719 1.00061 0.00025
2038.86788 1.00000 0.00025
2038.86858 1.00014 0.00025
2038.86927 1.00026 0.00025
2038.86997 0.99973 0.00025
2038.87066 0.99989 0.00025
2038.87136 1.00019 0.00025
2038.87205 1.00013 0.00025
2038.87275 1.00011 0.00025
2038.87344 0.99995 0.00025
2038.87483 0.99977 0.00025
2038.87552 0.99985 0.00025
2038.87622 1.00006 0.00025
2038.87691 1.00022 0.00025
2038.87761 0.99987 0.00025
2038.87830 1.00018 0.00025
2038.87900 1.00005 0.00025
2038.87969 0.99989 0.00025
2038.88039 0.99996 0.00025
2038.88108 0.99968 0.00025
2038.88178 0.99973 0.00025
2038.88247 1.00040 0.00025
2038.88317 1.00003 0.00025
2038.88386 0.99976 0.00025
2038.88456 0.99960 0.00025
2038.88595 0.99945 0.00025
2038.88664 0.99943 0.00025
2038.88733 0.99954 0.00025
2038.88803 0.99974 0.00025
2038.88872 0.99952 0.00025
2038.88942 0.99965 0.00025
2038.89011 0.99923 0.00025
2038.89081 0.99974 0.00025
2038.89150 1.00021 0.00025
2038.89220 0.99936 0.00025
2038.89289 0.99936 0.00025
2038.89359 0.99972 0.00025
2038.89428 0.99927 0.00025
2038.89498 0.99957 0.00025
2038.89567 0.99913 0.00025
2038.89637 0.99888 0.00025
2038.93041 0.99930 0.00025
2038.93110 0.99916 0.00025
2038.93180 0.99941 0.00025
2038.93249 0.99976 0.00025
2038.93319 0.99895 0.00025
2038.93388 0.99927 0.00025
2038.93458 0.99919 0.00025
2038.93527 0.99954 0.00025
2038.93596 1.00002 0.00025
2038.93666 0.99907 0.00025
2038.93735 0.99930 0.00025
2038.93805 0.99956 0.00025
2038.93874 0.99947 0.00025
2038.93944 0.99995 0.00025
2038.94013 0.99936 0.00025
2038.94083 0.99961 0.00025
2038.94152 0.99930 0.00025
2038.94222 0.99937 0.00025
2038.94361 0.99949 0.00025
2038.94430 0.99960 0.00025
2038.94500 0.99939 0.00025
2038.94569 0.99950 0.00025
2038.94639 0.99942 0.00025
2038.94708 0.99925 0.00025
2038.94777 0.99976 0.00025
2038.94847 0.99948 0.00025
2038.94916 0.99945 0.00025
2038.94986 0.99959 0.00025
2038.95055 0.99974 0.00025
2038.95125 0.99971 0.00025
2038.95194 0.99960 0.00025
2038.95264 1.00040 0.00025
2038.95333 1.00006 0.00025
2038.95472 0.99974 0.00025
2038.95542 1.00007 0.00025
2038.95611 0.99987 0.00025
2038.95681 1.00006 0.00025
2038.95750 0.99996 0.00025
2038.95820 0.99997 0.00025
2038.95889 0.99977 0.00025
2038.95958 1.00027 0.00025
2038.96028 0.99983 0.00025
2038.96097 1.00024 0.00025
2038.96167 0.99972 0.00025
2038.96236 0.99959 0.00025
2038.96306 0.99987 0.00025
2038.96375 0.99993 0.00025
2038.96445 0.99993 0.00025
2038.96514 1.00006 0.00025
2038.99918 0.99987 0.00025
2038.99988 0.99991 0.00025
2039.00057 0.99999 0.00025
2039.00127 0.99973 0.00025
2039.00196 0.99996 0.00025
2039.00266 1.00024 0.00025
2039.00335 1.00010 0.00025
2039.00405 1.00041 0.00025
2039.00474 1.00028 0.00025
2039.00544 0.99962 0.00025
2039.00613 0.99960 0.00025
2039.00682 0.99980 0.00025
2039.00752 0.99957 0.00025
2039.00821 1.00027 0.00025
2039.00891 1.00010 0.00025
2039.00960 0.99986 0.00025
2039.01030 0.99983 0.00025
2039.01099 1.00017 0.00025
2039.01238 0.99995 0.00025
2039.01308 1.00028 0.00025
2039.01377 0.99993 0.00025
2039.01447 1.00010 0.00025
2039.01516 1.00028 0.00025
2039.01586 0.99990 0.00025
2039.01655 0.99998 0.00025
2039.01725 0.99980 0.00025
2039.01794 1.00004 0.00025
2039.01863 0.99921 0.00025
2039.01933 0.99977 0.00025
2039.02002 0.99990 0.00025
2039.02072 0.99989 0.00025
2039.02141 1.00020 0.00025
2039.02211 0.99994 0.00025
2039.02350 0.99995 0.00025
2039.02419 1.00044 0.00025
2039.02489 0.99999 0.00025
2039.02558 1.00018 0.00025
2039.02628 0.99971 0.00025
2039.02697 1.00040 0.00025
2039.02767 1.00041 0.00025
2039.02836 0.99960 0.00025
2039.02906 0.99999 0.00025
2039.02975 0.99982 0.00025
2039.03044 0.99961 0.00025
2039.03114 0.99962 0.00025
2039.03183 1.00068 0.00025
2039.03253 0.99957 0.00025
2039.03322 0.99989 0.00025
2039.03392 0.99992 0.00025
2039.03461 1.00000 0.00025
2039.03531 0.99995 0.00025
2039.03600 0.99972 0.00025
2039.03670 0.99996 0.00025
2039.06796 1.00032 0.00025
2039.06865 0.99973 0.00025
2039.06935 0.99994 0.00025
2039.07004 1.00023 0.00025
2039.07074 0.99946 0.00025
2039.07143 1.00011 0.00025
2039.07213 1.00014 0.00025
2039.07282 1.00013 0.00025
2039.07352 0.99958 0.00025
2039.07421 1.00009 0.00025
2039.07491 1.00012 0.00025
2039.07560 1.00017 0.00025
2039.07630 1.00031 0.00025
2039.07699 0.99984 0.00025
2039.07769 1.00034 0.00025
2039.07838 0.99998 0.00025
2039.07907 0.99961 0.00025
2039.08116 1.00029 0.00025
2039.08185 0.99948 0.00025
2039.08255 1.00014 0.00025
2039.08324 1.00014 0.00025
2039.08394 1.00008 0.00025
2039.08463 0.99990 0.00025
2039.08533 0.99986 0.00025
2039.08602 1.00003 0.00025
2039.08672 1.00002 0.00025
2039.08741 0.99978 0.00025
2039.08811 1.00026 0.00025
2039.08880 0.99961 0.00025
2039.08950 1.00032 0.00025
2039.09019 1.00001 0.00025
2039.09227 1.00022 0.00025
2039.09297 1.00004 0.00025
2039.09366 0.99958 0.00025
2039.09436 0.99996 0.00025
2039.09505 0.99974 0.00025
2039.09575 1.00040 0.00025
2039.09644 0.99984 0.00025
2039.09714 1.00001 0.00025
2039.09783 1.00045 0.00025
2039.09853 1.00025 0.00025
2039.09922 1.00008 0.00025
2039.09992 0.99987 0.00025
2039.10061 1.00030 0.00025
2039.10131 1.00034 0.00025
2039.10269 1.00013 0.00025
2039.10339 0.99990 0.00025
2039.10408 1.00016 0.00025
2039.10478 1.00029 0.00025
2039.10547 1.00010 0.00025
2039.13604 1.00020 0.00025
2039.13674 0.99981 0.00025
2039.13743 1.00039 0.00025
2039.13812 1.00030 0.00025
2039.13882 0.99970 0.00025
2039.13951 1.00034 0.00025
2039.14021 1.00046 0.00025
2039.14090 1.00053 0.00025
2039.14160 1.00032 0.00025
2039.14229 0.99995 0.00025
2039.14299 0.99954 0.00025
2039.14368 0.99977 0.00025
2039.14438 0.99996 0.00025
2039.14507 0.99965 0.00025
2039.14577 0.99958 0.00025
2039.14646 1.00039 0.00025
2039.14716 1.00051 0.00025
2039.14785 1.00038 0.00025
2039.14924 0.99995 0.00025
2039.14993 0.99994 0.00025
2039.15063 1.00031 0.00025
2039.15132 1.00000 0.00025
2039.15202 1.00006 0.00025
2039.15271 1.00034 0.00025
2039.15341 0.99999 0.00025
2039.15410 1.00018 0.00025
2039.15480 1.00055 0.00025
2039.15549 0.99958 0.00025
2039.15619 1.00023 0.00025
2039.15688 0.99998 0.00025
2039.15758 0.99996 0.00025
2039.15827 1.00003 0.00025
2039.15897 0.99993 0.00025
2039.16105 1.00018 0.00025
2039.16174 1.00014 0.00025
2039.16244 0.99994 0.00025
2039.16313 1.00027 0.00025
2039.16383 1.00006 0.00025
2039.16522 1.00020 0.00025
2039.16591 1.00003 0.00025
2039.16661 1.00048 0.00025
2039.16730 1.00002 0.00025
2039.16800 1.00031 0.00025
2039.16869 0.99960 0.00025
2039.16939 1.00079 0.00025
2039.17008 1.00022 0.00025
2039.17078 0.99989 0.00025
2039.17147 1.00024 0.00025
2039.17217 1.00013 0.00025
2039.17355 1.00002 0.00025
2039.17425 0.99996 0.00025
2039.20482 1.00017 0.00025
2039.20551 1.00043 0.00025
2039.20621 1.00013 0.00025
2039.20690 1.00038 0.00025
2039.20760 1.00005 0.00025
2039.20829 1.00020 0.00025
2039.20898 0.99981 0.00025
2039.20968 0.99969 0.00025
2039.21037 1.00057 0.00025
2039.21107 1.00025 0.00025
2039.21176 1.00041 0.00025
2039.21246 1.00057 0.00025
2039.21315 1.00034 0.00025
2039.21385 0.99992 0.00025
2039.21454 1.00047 0.00025
2039.21524 1.00025 0.00025
2039.21593 1.00021 0.00025
2039.21663 0.99988 0.00025
2039.21802 1.00006 0.00025
2039.21871 1.00045 0.00025
2039.22496 1.00046 0.00025
2039.22566 1.00023 0.00025
2039.22635 1.00014 0.00025
2039.22705 0.99995 0.00025
2039.22774 1.00012 0.00025
2039.22983 1.00076 0.00025
2039.23052 1.00009 0.00025
2039.23122 1.00013 0.00025
2039.23191 0.99997 0.00025
2039.23261 1.00025 0.00025
2039.23330 1.00026 0.00025
2039.23399 1.00019 0.00025
2039.23469 1.00025 0.00025
2039.23538 1.00082 0.00025
2039.23608 1.00004 0.00025
2039.23677 1.00010 0.00025
2039.23747 1.00000 0.00025
2039.23816 1.00007 0.00025
2039.23886 1.00035 0.00025
2039.23955 0.99978 0.00025
2039.24025 1.00023 0.00025
2039.24094 0.99993 0.00025
2039.24164 1.00072 0.00025
2039.24233 1.00005 0.00025
2039.24303 1.00056 0.00025
2039.27359 1.00060 0.00025
2039.27429 1.00005 0.00025
2039.27498 0.99981 0.00025
2039.27568 1.00033 0.00025
2039.27637 1.00026 0.00025
2039.27776 1.00009 0.00025
2039.27846 0.99965 0.00025
2039.27915 0.99986 0.00025
2039.27985 0.99981 0.00025
2039.28054 1.00040 0.00025
2039.28123 1.00029 0.00025
2039.28193 1.00024 0.00025
2039.28262 1.00010 0.00025
2039.28332 1.00016 0.00025
2039.28401 1.00002 0.00025
2039.28471 1.00014 0.00025
2039.28540 1.00010 0.00025
2039.29513 1.00023 0.00025
2039.29582 1.00006 0.00025
2039.29652 1.00052 0.00025
2039.29791 1.00043 0.00025
2039.29860 0.99993 0.00025
2039.29930 1.00032 0.00025
2039.29999 1.00076 0.00025
2039.30069 1.00001 0.00025
2039.30138 1.00008 0.00025
2039.30347 1.00045 0.00025
2039.30416 1.00062 0.00025
2039.30485 0.99998 0.00025
2039.30555 0.99954 0.00025
2039.30624 1.00102 0.00025
2039.30694 1.00034 0.00025
2039.30763 1.00003 0.00025
2039.30833 1.00011 0.00025
2039.30902 1.00044 0.00025
2039.30972 1.00037 0.00025
2039.31041 1.00045 0.00025
2039.31111 1.00047 0.00025
2039.31180 1.00046 0.00025
2039.34237 1.00050 0.00025
2039.34306 1.00010 0.00025
2039.34376 1.00011 0.00025
2039.34445 1.00017 0.00025
2039.34515 1.00023 0.00025
2039.34584 1.00051 0.00025
2039.34654 1.00024 0.00025
2039.34723 1.00037 0.00025
2039.34793 1.00024 0.00025
2039.34932 1.00017 0.00025
2039.35001 1.00044 0.00025
2039.35071 1.00070 0.00025
2039.35140 1.00016 0.00025
2039.35209 1.00005 0.00025
2338.91916 0.99977 0.00025
2338.91986 0.99955 0.00025
2338.92055 0.99992 0.00025
2338.92125 1.00026 0.00025
2338.92194 1.00008 0.00025
2338.92264 0.99889 0.00025
2338.92333 0.99928 0.00025
2338.92403 0.99899 0.00025
2338.92472 0.99945 0.00025
2338.92542 0.99903 0.00025
2338.92611 0.99958 0.00025
2338.92681 0.99915 0.00025
2338.92750 0.99950 0.00025
2338.92820 0.99877 0.00025
2338.92889 0.99948 0.00025
2338.92959 0.99847 0.00026
2338.93028 0.99734 0.00026
2338.93098 0.99864 0.00027
2338.93167 0.99909 0.00028
2338.93237 0.99808 0.00029
2338.93306 0.99995 0.00031
2338.93375 0.99780 0.00032
2338.93445 0.99973 0.00033
2338.93514 0.99997 0.00034
2338.93584 0.99827 0.00034
2338.93653 0.99892 0.00034
2338.93723 0.99837 0.00035
2338.93792 0.99788 0.00034
2338.93931 1.00003 0.00032
2338.94001 0.99849 0.00030
2338.94070 0.99759 0.00029
2338.94140 0.99787 0.00028
2338.94209 0.99937 0.00027
2338.94279 0.99829 0.00027
2338.94348 0.99890 0.00026
2338.94418 0.99815 0.00026
2338.94487 0.99936 0.00025
2338.94557 0.99889 0.00025
2338.94626 0.99927 0.00025
2338.94696 0.99914 0.00025
2338.94835 0.99919 0.00025
2338.94904 0.99880 0.00025
2338.94973 0.99934 0.00025
2338.95043 0.99891 0.00025
2338.95112 0.99885 0.00025
2338.95182 0.99950 0.00025
2338.95251 0.99955 0.00025
2338.95321 0.99886 0.00025
2338.95460 0.99840 0.00025
2338.95529 0.99834 0.00025
2338.95599 0.99835 0.00025
2338.95668 0.99919 0.00025
2338.95738 0.99896 0.00025
2338.95807 0.99882 0.00025
2338.95877 0.99855 0.00025
2338.95946 0.99853 0.00025
2338.96016 0.99872 0.00025
2338.96085 0.99831 0.00025
2338.96155 0.99902 0.00025
2338.96224 0.99896 0.00025
2338.96294 0.99818 0.00025
2338.96502 0.99853 0.00025
2338.96571 0.99921 0.00025
2338.96641 0.99818 0.00025
2338.96710 0.99860 0.00025
2338.96780 0.99892 0.00025
2338.96849 0.99854 0.00025
2338.96919 0.99907 0.00025
2338.96988 0.99866 0.00025
2338.97058 0.99900 0.00025
2338.97127 0.99855 0.00025
2338.97197 0.99923 0.00025
2338.97266 0.99897 0.00025
2338.97336 0.99816 0.00025
2338.97405 0.99911 0.00025
2338.97475 0.99860 0.00025
2338.97544 0.99845 0.00025
2338.98656 0.99891 0.00025
2338.98725 0.99899 0.00025
2338.98795 0.99858 0.00025
2338.98864 0.99812 0.00025
2338.98934 0.99898 0.00025
2338.99003 0.99882 0.00025
2338.99073 0.99863 0.00025
2338.99142 0.99833 0.00025
2338.99212 0.99884 0.00025
2338.99281 0.99840 0.00025
2338.99351 0.99853 0.00025
2338.99420 0.99870 0.00025
2338.99489 0.99877 0.00025
2338.99559 0.99888 0.00025
2338.99628 0.99924 0.00025
2338.99767 0.99896 0.00025
2338.99837 0.99804 0.00026
2338.99906 0.99810 0.00026
2338.99976 0.99881 0.00027
2339.00045 0.99839 0.00028
2339.00115 0.99759 0.00029
2339.00184 0.99923 0.00031
2339.00254 0.99881 0.00032
2339.00323 0.99913 0.00033
2339.00393 0.99857 0.00034
2339.00462 0.99959 0.00034
2339.00532 0.99848 0.00035
2339.00671 0.99746 0.00034
2339.00740 0.99804 0.00033
2339.00879 1.00007 0.00031
2339.00949 1.00011 0.00030
2339.01018 0.99824 0.00028
2339.01087 0.99861 0.00027
2339.01157 0.99932 0.00026
2339.01226 0.99845 0.00026
2339.01365 0.99917 0.00025
2339.01435 0.99902 0.00025
2339.01504 0.99985 0.00025
2339.01574 0.99923 0.00025
2339.01643 0.99929 0.00025
2339.01713 0.99970 0.00025
2339.01782 0.99895 0.00025
2339.01852 0.99946 0.00025
2339.01921 0.99974 0.00025
2339.01991 0.99998 0.00025
2339.02130 1.00024 0.00025
2339.02199 1.00048 0.00025
2339.02338 1.00022 0.00025
2339.02408 0.99975 0.00025
2339.02477 1.00017 0.00025
2339.02546 1.00017 0.00025
2339.02616 1.00008 0.00025
2339.02685 0.99996 0.00025
2339.02755 0.99972 0.00025
2339.02824 0.99992 0.00025
2339.02894 0.99970 0.00025
2339.02963 0.99955 0.00025
2339.03033 1.00024 0.00025
2339.03102 1.00048 0.00025
2339.03172 1.00039 0.00025
2339.03311 0.99960 0.00025
2339.03380 0.99986 0.00025
2339.03450 0.99997 0.00025
2339.03519 0.99949 0.00025
2339.03658 0.99954 0.00025
2339.03728 1.00034 0.00025
2339.03797 1.00036 0.00025
2339.03867 1.00011 0.00025
2339.04006 1.00013 0.00025
2339.04075 1.00033 0.00025
2339.04144 0.99977 0.00025
2339.04214 0.99996 0.00025
2339.04353 1.00011 0.00025
2339.04422 0.99972 0.00025
2339.04492 1.00019 0.00025
2339.04561 1.00002 0.00025
2339.04631 0.99972 0.00025
2339.04700 1.00009 0.00025
2339.04770 0.99981 0.00025
2339.04839 0.99989 0.00025
2339.04909 1.00007 0.00025
2339.05048 0.99989 0.00025
2339.05117 0.99940 0.00025
2339.05187 0.99996 0.00025
2339.05256 0.99957 0.00025
2339.05326 1.00029 0.00025
2339.05395 1.00000 0.00025
2339.05534 0.99962 0.00025
2339.05604 1.00032 0.00025
2339.05673 1.00003 0.00025
2339.05742 0.99995 0.00025
2339.05812 1.00020 0.00025
2339.05881 1.00013 0.00025
2339.05951 0.99977 0.00025
2339.06020 0.99982 0.00025
2339.06090 0.99990 0.00025
2339.06159 1.00029 0.00025
2339.06229 1.00031 0.00025
2339.06298 0.99976 0.00025
2339.06368 1.00034 0.00025
2339.06437 1.00015 0.00025
2339.06507 1.00019 0.00025
2339.06576 0.99961 0.00025
2339.06646 0.99965 0.00025
2339.06715 0.99973 0.00026
2339.06785 0.99955 0.00026
2339.06854 0.99778 0.00027
2339.06924 0.99946 0.00028
2339.06993 1.00046 0.00030
2339.07063 1.00057 0.00031
2339.07132 1.00071 0.00032
2339.07201 1.00051 0.00033
2339.07271 1.00062 0.00034
2339.07340 0.99911 0.00036
2339.07410 1.00066 0.00035
2339.07479 1.00087 0.00034
2339.07549 1.00070 0.00034
2339.07618 1.00028 0.00033
2339.07688 1.00116 0.00032
2339.07757 1.00026 0.00030
2339.07896 0.99918 0.00028
2339.07966 1.00045 0.00027
2339.08035 0.99999 0.00026
2339.08105 0.99933 0.00026
2339.08174 0.99996 0.00025
2339.08244 1.00045 0.00025
2339.08313 1.00026 0.00025
2339.08383 1.00054 0.00025
2339.08452 1.00076 0.00025
2339.08591 1.00034 0.00025
2339.08661 1.00010 0.00025
2339.08730 1.00000 0.00025
2339.08869 1.00008 0.00025
2339.09008 1.00027 0.00025
2339.09077 0.99985 0.00025
2339.09147 0.99996 0.00025
2339.09286 0.99969 0.00025
2339.09355 1.00031 0.00025
2339.09425 1.00071 0.00025
2339.09494 1.00027 0.00025
2339.09564 0.99959 0.00025
2339.09633 0.99966 0.00025
2339.09703 0.99995 0.00025
2339.09772 0.99988 0.00025
2339.09842 1.00053 0.00025
2339.09911 1.00015 0.00025
2339.09981 1.00031 0.00025
2339.10050 1.00112 0.00025
2339.10189 1.00015 0.00025
2339.10258 0.99988 0.00025
2339.10328 1.00006 0.00025
2339.10397 0.99950 0.00025
2339.10467 0.99993 0.00025
2339.10536 1.00028 0.00025
2339.10606 0.99967 0.00025
2339.10675 1.00056 0.00025
2339.10745 0.99974 0.00025
2339.10814 1.00060 0.00025
2339.10884 1.00035 0.00025
2339.10953 0.99991 0.00025
2339.11023 1.00009 0.00025
2339.11092 1.00025 0.00025
2339.11162 1.00052 0.00025
2339.11231 0.99988 0.00025
2339.11301 0.99983 0.00025
2339.11370 0.99989 0.00025
2339.11440 1.00054 0.00025
2339.11509 1.00039 0.00025
2339.11579 0.99979 0.00025
2339.11648 1.00011 0.00025
2339.11718 1.00041 0.00025
2339.11787 1.00010 0.00025
2339.11926 0.99995 0.00025
2339.11995 0.99989 0.00025
2339.12065 1.00040 0.00025
2339.12134 0.99977 0.00025
2339.12273 0.99999 0.00025
2339.12343 1.00011 0.00025
2339.12412 1.00039 0.00025
2339.12482 1.00022 0.00025
2339.12551 1.00019 0.00025
2339.12621 0.99986 0.00025
2339.12690 0.99973 0.00025
2339.12760 1.00011 0.00025
2339.12829 1.00016 0.00025
2339.12899 0.99991 0.00025
2339.12968 0.99999 0.00025
2339.13038 0.99960 0.00025
2339.13107 0.99964 0.00025
2339.13177 1.00006 0.00025
2339.13246 1.00029 0.00025
2339.13315 1.00032 0.00025
2339.13385 1.00008 0.00025
2339.13454 0.99961 0.00025
2339.13593 1.00075 0.00026
2339.13663 1.00014 0.00027
2339.13732 1.00086 0.00028
2339.13802 1.00003 0.00029
2339.13871 1.00100 0.00030
2339.13941 1.00101 0.00031
2339.14010 1.00009 0.00033
2339.14149 1.00018 0.00035
2339.14219 0.99977 0.00035
2339.14288 0.99959 0.00034
2339.14358 1.00015 0.00035
2339.14427 1.00055 0.00034
2339.14497 1.00022 0.00032
2339.14566 1.00037 0.00031
2339.14636 0.99962 0.00030
2339.14705 0.99999 0.00029
2339.14775 1.00058 0.00028
2339.14844 1.00012 0.00027
2339.14913 1.00046 0.00026
2339.14983 1.00027 0.00026
2339.15052 1.00023 0.00025
2339.15122 1.00024 0.00025
2339.15191 1.00063 0.00025
2339.15261 1.00025 0.00025
2339.15330 1.00008 0.00025
2339.15469 1.00052 0.00025
2339.15608 1.00025 0.00025
2339.15678 0.99971 0.00025
2339.15747 1.00061 0.00025
2339.15817 1.00026 0.00025
2339.15886 1.00038 0.00025
2339.15956 1.00034 0.00025
2339.16025 1.00022 0.00025
2339.16095 1.00037 0.00025
2339.16164 1.00020 0.00025
2339.16234 1.00018 0.00025
2339.16511 0.99971 0.00025
2339.16581 1.00019 0.00025
2339.16650 0.99991 0.00025
2339.16720 0.99981 0.00025
2339.16789 1.00049 0.00025
2339.16859 1.00072 0.00025
2339.16928 0.99984 0.00025
2339.17137 1.00038 0.00025
2339.17206 0.99968 0.00025
2339.17276 0.99993 0.00025
2339.17345 0.99990 0.00025
2339.17415 1.00008 0.00025
2339.17484 1.00027 0.00025
2339.17554 1.00000 0.00025
2339.17623 0.99988 0.00025
2339.17693 1.00101 0.00025
2339.17762 1.00012 0.00025
2339.17832 1.00005 0.00025
2339.17901 1.00027 0.00025
2339.17970 1.00008 0.00025
2339.18040 1.00029 0.00025
2339.18109 0.99960 0.00025
2339.18179 1.00032 0.00025
2339.18248 0.99991 0.00025
2339.18318 1.00022 0.00025
2339.18387 1.00017 0.00025
2339.18457 0.99971 0.00025
2339.18526 0.99972 0.00025
2339.18596 0.99970 0.00025
2339.18804 1.00053 0.00025
2339.18874 0.99999 0.00025
2339.18943 1.00013 0.00025
2339.19013 0.99968 0.00025
2339.19152 0.99971 0.00025
2339.19221 0.99994 0.00025
2339.19291 0.99999 0.00025
2339.19360 1.00053 0.00025
2339.19429 0.99980 0.00025
2339.19499 0.99992 0.00025
2339.19568 0.99990 0.00025
2339.19638 1.00012 0.00025
2339.19707 1.00000 0.00025
2339.19777 1.00033 0.00025
2339.19846 1.00011 0.00025
2339.19916 0.99978 0.00025
2339.19985 1.00031 0.00025
2339.20055 0.99979 0.00025
2339.20124 1.00024 0.00025
2339.20194 1.00030 0.00025
2339.20263 1.00027 0.00025
2339.20333 1.00012 0.00025
2339.20472 1.00007 0.00026
2339.20541 1.00145 0.00027
2339.20611 1.00020 0.00028
2339.20680 1.00095 0.00029
2339.20750 1.00114 0.00030
2339.20819 1.00038 0.00032
2339.20889 1.00038 0.00033
2339.20958 0.99969 0.00034
2339.21027 1.00116 0.00034
2339.21166 0.99982 0.00036
2339.21236 1.00102 0.00035
2339.21305 1.00030 0.00034
2339.21444 0.99985 0.00032
2339.21514 1.00067 0.00031
2339.21583 0.99881 0.00029
2339.21653 0.99937 0.00028
2339.21722 0.99982 0.00027
2339.21792 1.00057 0.00026
2339.21861 1.00037 0.00026
2339.22000 1.00056 0.00025
2339.22139 1.00080 0.00025
2339.22209 1.00066 0.00025
2339.22278 1.00030 0.00025
2339.22348 0.99996 0.00025
2339.22417 1.00072 0.00025
2339.22487 1.00049 0.00025
2339.22556 1.00039 0.00025
2339.22625 0.99975 0.00025
2339.22695 1.00041 0.00025
2339.22764 1.00011 0.00025
2339.22903 0.99992 0.00025
2339.23529 1.00021 0.00025
2339.23598 1.00018 0.00025
2339.23668 1.00042 0.00025
2339.23737 1.00050 0.00025
2339.23807 0.99980 0.00025
2339.23946 1.00071 0.00025
2339.24015 1.00109 0.00025
2339.24084 1.00041 0.00025
2339.24154 1.00038 0.00025
2339.24223 0.99974 0.00025
2339.24293 1.00023 0.00025
2339.24362 1.00043 0.00025
2339.24432 1.00046 0.00025
2339.24501 0.99997 0.00025
2339.24571 1.00015 0.00025
2339.24640 1.00091 0.00025
2339.24710 1.00012 0.00025
2339.24779 1.00010 0.00025
2339.24849 0.99997 0.00025
2339.24918 1.00042 0.00025
2339.24988 1.00029 0.00025
2339.25057 1.00052 0.00025
2339.25127 1.00004 0.00025
2339.25196 1.00071 0.00025
2339.25266 1.00021 0.00025
2339.25335 1.00022 0.00025
2339.25405 1.00035 0.00025
2339.25474 1.00005 0.00025
2339.25682 1.00023 0.00025
2339.25752 1.00067 0.00025
2339.25821 0.99981 0.00025
2339.25891 1.00030 0.00025
2339.25960 0.99940 0.00025
2339.26030 1.00016 0.00025
2339.26169 1.00041 0.00025
2339.26238 1.00009 0.00025
2339.26308 1.00006 0.00025
2339.26377 0.99993 0.00025
2339.26447 1.00065 0.00025
2339.26516 1.00018 0.00025
2339.26586 0.99995 0.00025
2339.26655 1.00029 0.00025


==> 3.Results/Figures/HARPS.txt <==
BJD-2457000 RV (m/s) RV error (m/s) FWHM (m/s) Bisector (m/s) Contrast S-index_MW
1924.74423 -26270.61605 1.20 6479.82 59.29 42.086199 1.118916
1924.84752 -26272.88931 1.13 6477.87 58.02 42.082108 1.088405
1925.76529 -26277.14532 1.33 6483.37 54.98 42.104065 1.099795
1925.89731 -26278.59626 1.42 6484.65 62.33 42.063377 1.035016
1926.74816 -26279.33444 1.23 6481.65 63.03 42.111069 1.073716
1926.89109 -26276.87959 1.25 6474.28 65.77 42.150971 1.039492
1927.80798 -26280.89578 1.66 6472.36 61.35 42.201152 1.068344
1927.88530 -26283.22395 1.24 6470.19 62.19 42.177954 1.035070
1928.76464 -26288.22354 1.24 6465.28 65.38 42.164275 1.058810
1928.89090 -26289.85599 1.37 6466.36 65.65 42.174431 1.042093
1929.79972 -26287.54380 1.82 6465.05 62.40 42.150915 1.037746
1929.88752 -26286.71626 1.70 6457.96 54.45 42.136493 1.027252
1930.80779 -26278.57294 1.37 6449.46 61.56 42.318492 1.013126
1930.89720 -26280.11248 1.51 6448.80 64.60 42.352717 0.996473
1931.83495 -26276.43968 1.70 6443.84 59.61 42.373748 0.975598
2236.86858 -26273.20115 1.33 6490.30 59.62 42.018359 1.115047
2237.87090 -26275.81420 1.37 6497.63 52.00 41.971027 1.096932
2238.87026 -26274.05405 1.37 6492.73 50.56 41.999224 1.151823
2239.83998 -26268.07422 1.34 6499.54 55.86 41.975432 1.103206
2239.88210 -26267.57409 1.40 6499.61 53.96 41.835623 1.083656
2240.86675 -26261.52086 1.26 6502.28 54.28 41.947523 1.139478
2252.78488 -26274.61933 1.29 6524.73 69.60 41.737493 1.222457
2252.87438 -26274.66028 1.41 6519.77 64.81 41.778179 1.192161
2253.79623 -26281.08566 1.24 6517.42 74.14 41.800963 1.144595
2253.87500 -26281.05365 1.31 6513.81 71.70 41.820152 1.152749
2254.79372 -26279.95987 1.39 6503.98 67.74 41.891623 1.196471
2254.87458 -26278.62057 1.26 6498.90 66.25 41.891307 1.209045
2255.78518 -26271.46643 1.27 6499.97 64.53 41.928249 1.126663
2255.88493 -26272.94261 1.40 6489.62 64.15 41.973770 1.111624
2256.77948 -26270.10142 1.21 6489.34 61.27 41.986319 1.093301
2256.89738 -26269.40192 1.24 6489.97 64.06 41.872759 1.072324
2257.87382 -26271.57522 1.13 6486.42 59.19 41.975623 1.188920
2258.85327 -26268.33926 1.18 6490.97 62.27 41.999676 1.073983
2259.81844 -26268.01854 1.18 6489.30 56.93 41.985462 1.092372
2259.88365 -26267.53486 1.31 6480.85 58.49 42.023408 1.073981
2260.89230 -26273.77732 1.54 6490.20 54.70 41.954318 1.131313
2262.84961 -26266.83428 1.24 6500.47 48.34 41.909459 1.142591
2263.86000 -26264.63697 1.34 6513.46 47.62 41.778965 1.141208
2264.86621 -26267.97996 1.38 6531.49 55.46 41.676499 1.185839
2265.86873 -26270.25118 1.56 6524.49 60.04 41.673663 1.164632
2266.85683 -26270.40428 1.49 6515.87 68.13 41.744932 1.151036
2267.87171 -26278.49064 1.34 6506.45 71.63 41.811001 1.168723
2269.85231 -26272.72226 1.28 6496.70 61.39 41.891528 1.126004
2270.89507 -26263.55269 1.26 6494.06 52.86 41.886503 1.125693
2272.75770 -26270.93817 1.77 6518.03 57.08 41.529388 1.111807
2272.89560 -26272.53474 2.20 6520.43 64.39 41.480597 1.122016
2273.74500 -26268.60064 1.51 6519.87 66.38 41.611038 1.224980
2273.86388 -26271.37228 1.50 6528.78 67.07 41.602781 1.201785
2274.77835 -26268.72256 1.30 6515.25 68.63 41.754098 1.134245
2274.87425 -26272.10840 1.61 6510.71 68.17 41.689620 1.172474
2275.79843 -26272.39396 1.54 6511.83 72.32 41.717996 1.156413
2275.85954 -26272.84044 1.57 6507.78 63.18 41.736468 1.162424


==> 3.Results/Figures/parameters.txt <==
M_sun: 1.988409870698051e+30 kg
M_earth: 5.972167867791379e+24 kg
R_sun: 695700000.0 m
R_earth: 6378100.0 m
R_earth_solar: 109.07637070600963 R_sun
R_sun_km: 695700.0 km
R_earth_km: 6378.1 km
au_km: 149597870.7 km


~~~STELLAR PROPERTIES~~~
------------------------------------------------------------
m_star: 0.6498058915972103 +/- 0.03013713778064236 MSun
m_star: 0.6498058915972103 + 0.03013713778064231 - 0.03013713778064231 MSun
------------------------------------------------------------
r_star: 0.5625143575372599 +/- 0.016292383827231777 RSun
r_star: 0.5625143575372599 + 0.01629238382723175 - 0.01629238382723175 RSun
r_star: 391341.2385386717 +/- 11334.611428605147 km
r_star: 391341.2385386717 + 11334.61142860516 - 11334.61142860516 km
------------------------------------------------------------
period: 21.988397172248618 +/- 0.09709225561875033 days
------------------------------------------------------------
density_star: 5.146762171405879 g/cm3
density_star (max): 4.943369511507819 g/cm3
density_star (min): 5.360476386782977 g/cm3
density_star: 5.146762171405879 + -0.20339265989805977 - -0.21371421537709878 g/cm3
------------------------------------------------------------


~~~RV SEMI-AMPLITUDE~~~
logK_b: 0.8578640899663713 +/- 0.1500390675347312
K_b: 2.3840345117261306 +/- 0.3446763442743538 m/s
K_b: 2.3840345117261306 + 0.3446763442743537 - 0.3446763442743537
------------------------------------------------------------
logK_c: 1.3355387701150234 +/- 0.23439106817312394
K_c: 3.9005618413434857 +/- 0.8387649754138511 m/s
K_c: 3.9005618413434857 + 0.8387649754138509 - 0.8387649754138509


~~~PLANET PERIODS~~~
P_b: 3.8167278829776143 +/- 1.2756541982110765e-05 days
P_b: 0.010456788720486615 +/- 3.49494300879747e-08 years
------------------------------------------------------------
P_c: 8.595449713774846 +/- 1.2372473634240947e-05 days
P_c: 0.023549177298013275 +/- 3.389718803901629e-08 years


~~~SEMI-MAJOR AXIS~~~
a_b: 0.04141841134841277 +/- 3.326550085340641e-06 AU
a_b: 6196106.145499266 +/- 497.6448095438631 km
------------------------------------------------------------
a_c: 0.07116149135742361 +/- 3.2594409404619433e-06 AU
a_c: 10645607.582907025 +/- 487.60542436551214 km


~~~PLANET RADIUS~~~
Rp_b: 0.012813358875754605 +/- 0.0005729322720981687 RSun
Rp_b: 1.397634682720948 +/- 0.062493372900816226 REarth
Rp_b_km: 8914.253769862478 +/- 398.588981698696 km
Rp_b_m: 8914253.769862479 +/- 398588.981698696 m
------------------------------------------------------------
Rp_c: 0.01950410206391307 +/- 0.0007608167654635476 RSun
Rp_c: 2.1274366670112297 +/- 0.0829871315490491 REarth
Rp_c_km: 13569.003805864324 +/- 529.30022373299 km
Rp_c_m: 13569003.805864325 +/- 529300.2237329901 m


~~~PLANET RADIUS RATIO~~~
Rp/R* of b: 0.02277872325224316 +/- 0.0016782717841214772
------------------------------------------------------------
Rp/R* of c: 0.034673074211481185 +/- 0.002356782153599124


b_b: 0.3276772035399826 +/- 0.15075820047485022
b_b (max): 0.4784354040148328
b_b (min): 0.17691900306513236
------------------------------------------------------------
b_c: 0.2686837710934732 +/- 0.16004173987417236
b_c (max): 0.42872551096764555
b_c (min): 0.10864203121930083


~~~CENTRAL TRANSIT TIME~~~
Tc_b: 1599.9952338478236 +/- 0.0019035142141780816 TBJD
------------------------------------------------------------
Tc_c: 1599.7622076863975 +/- 0.00072153499599348 TBJD


~~~INCLINATION~~~
i_b: 88.81413122274142 deg
i_b (max): 88.26839503222229 deg
i_b (min): 89.35975982876225 deg
------------------------------------------------------------
i_c: 89.4340783729335 deg
i_c (max): 88.44835698256827 deg
i_c (min): 89.7711732324905 deg


~~~TRANSIT DURATION~~~
T1-T4 transit duration of b [days]: 0.07440583179836947
T1-T4 transit duration of b [hours]: 1.7857399631608675
T2-T3 transit duration of b [days]: 0.07069829424671797
T2-T3 transit duration of b [hours]: 1.6967590619212314
------------------------------------------------------------
T1-T4 transit duration of c [days]: 0.10052308558594443
T1-T4 transit duration of c [hours]: 2.4125540540626664
T2-T3 transit duration of c [days]: 0.09327684737570067
T2-T3 transit duration of c [hours]: 2.238644337016816


~~~PLANET MASS~~~
Mass of b: 4.371928447060135 MEarth
Mass of b (max): 5.158812831826632 MEarth
Mass of b (min): 3.6227490590181652 MEarth
------------------------------------------------------------
Mass of c: 9.374360148057239 MEarth
Mass of c (max): 11.743440267806195 MEarth
Mass of c (min): 7.128916803756771 MEarth


~~~PLANET DENSITY~~~
density_b: 8.79957024670828 g/cm3
density_b (max): 9.10639236930756 g/cm3
density_b (min): 8.364230203420275 g/cm3
------------------------------------------------------------
density_c: 5.349844252592571 g/cm3
density_c (max): 5.975002958941269 g/cm3
density_c (min): 4.584202421163139 g/cm3


~~~PLANET TEMPERATURE~~~
Teq_b: 808.9201218526364 + 39.35719277582518 - 38.73729807839959
------------------------------------------------------------
Teq_c: 617.1345153915735 + 30.03722438973614 - 29.56327260899741


~~~ECCENTRICITY~~~
ecc_b: 0.046627902252114196 +/- 0.03432281576608925
------------------------------------------------------------
ecc_c: 0.06832669962492635 +/- 0.05293635626443014


~~~OMEGA~~~
omega_b: 10.148483762479213 +/- 91.4201765365353
------------------------------------------------------------
omega_c: -57.931782306033654 +/- 104.2337461015247


~~~TRANSMISSION SPECTROSCOPY METRIC~~~
TSM (b): 48.65711750214557 + 3.7437249342446464 - 3.6712645988743304
------------------------------------------------------------
TSM (c): 61.05776443391372 + 3.626357037688038 - 3.589371459382754


==> 3.Results/parameters.txt <==
M_sun: 1.988409870698051e+30 kg
M_earth: 5.972167867791379e+24 kg
R_sun: 695700000.0 m
R_earth: 6378100.0 m
R_earth_solar: 109.07637070600963 R_sun
R_sun_km: 695700.0 km
R_earth_km: 6378.1 km
au_km: 149597870.7 km


~~~STELLAR PROPERTIES~~~
------------------------------------------------------------
m_star: 0.6870378315641341 +/- 0.04904220727774754 MSun
m_star: 0.6870378315641341 + 0.04904220727774755 - 0.04904220727774755 MSun
------------------------------------------------------------
r_star: 0.6649427794971401 +/- 0.010085165160899015 RSun
r_star: 0.6649427794971401 + 0.010085165160898968 - 0.010085165160898968 RSun
r_star: 462600.69169616036 +/- 7016.249402437445 km
r_star: 462600.69169616036 + 7016.249402437417 - 7016.249402437417 km
------------------------------------------------------------
period: 21.987083158470497 +/- 0.0972089325807472 days
------------------------------------------------------------
density_star: 3.2944211670075396 g/cm3
density_star (max): 3.3737358456418938 g/cm3
density_star (min): 3.202789132511658 g/cm3
density_star: 3.2944211670075396 + 0.07931467863435415 - 0.09163203449588142 g/cm3
------------------------------------------------------------


~~~RV SEMI-AMPLITUDE~~~
logK_b: 0.8540592696228092 +/- 0.15508798240664406
K_b: 2.3765851353300156 +/- 0.35259289336344135 m/s
K_b: 2.3765851353300156 + 0.35259289336344146 - 0.35259289336344146
------------------------------------------------------------
logK_c: 1.3236653397058236 +/- 0.24056475692107288
K_c: 3.8591952925444333 +/- 0.8461249480247822 m/s
K_c: 3.8591952925444333 + 0.8461249480247823 - 0.8461249480247823


~~~PLANET PERIODS~~~
P_b: 3.8167283364866105 +/- 1.2939815986415128e-05 days
P_b: 0.010456789962977015 +/- 3.545155064771268e-08 years
------------------------------------------------------------
P_c: 8.595450886485683 +/- 1.3244147506702102e-05 days
P_c: 0.023549180510919678 +/- 3.628533563480028e-08 years


~~~SEMI-MAJOR AXIS~~~
a_b: 0.04219482019230736 +/- 3.950149144716451e-06 AU
a_b: 6312255.255338545 +/- 590.9339009970072 km
------------------------------------------------------------
a_c: 0.0724954499688714 +/- 4.011844573276977e-06 AU
a_c: 10845164.950781543 +/- 600.1634057415858 km


~~~PLANET RADIUS~~~
Rp_b: 0.015624169063704823 +/- 0.0006104626121660567 RSun
Rp_b: 1.7042276567660346 +/- 0.06658704618678378 REarth
Rp_b_km: 10869.734417619446 +/- 424.6988392839256 km
Rp_b_m: 10869734.417619446 +/- 424698.8392839256 m
------------------------------------------------------------
Rp_c: 0.023713986574823633 +/- 0.0008047089664551686 RSun
Rp_c: 2.586635590552798 +/- 0.08777473353551384 REarth
Rp_c_km: 16497.820460104802 +/- 559.8360279628608 km
Rp_c_m: 16497820.460104803 +/- 559836.0279628609 m


~~~PLANET RADIUS RATIO~~~
Rp/R* of b: 0.023497012894132828 +/- 0.0012744463044354402
------------------------------------------------------------
Rp/R* of c: 0.03566319885864048 +/- 0.0017510953619063266


b_b: 0.5792798115858204 +/- 0.1052491339996576
b_b (max): 0.684528945585478
b_b (min): 0.4740306775861628
------------------------------------------------------------
b_c: 0.5343331239226723 +/- 0.1274999942571866
b_c (max): 0.6618331181798589
b_c (min): 0.4068331296654857


~~~CENTRAL TRANSIT TIME~~~
Tc_b: 1599.9952454246222 +/- 0.0018871426222513144 TBJD
------------------------------------------------------------
Tc_c: 1599.7622550295182 +/- 0.0008022659598979363 TBJD


~~~INCLINATION~~~
i_b: 87.56688133723995 deg
i_b (max): 87.12446600584484 deg
i_b (min): 88.0091515551172 deg
------------------------------------------------------------
i_c: 88.69400217462663 deg
i_c (max): 87.21988165133315 deg
i_c (min): 89.00566927396957 deg


~~~TRANSIT DURATION~~~
T1-T4 transit duration of b [days]: 0.07524310389914621
T1-T4 transit duration of b [hours]: 1.805834493579509
T2-T3 transit duration of b [days]: 0.07009508412328071
T2-T3 transit duration of b [hours]: 1.682282018958737
------------------------------------------------------------
T1-T4 transit duration of c [days]: 0.10358972972405833
T1-T4 transit duration of c [hours]: 2.4861535133774
T2-T3 transit duration of c [days]: 0.09372938536768873
T2-T3 transit duration of c [hours]: 2.2495052488245295


~~~PLANET MASS~~~
Mass of b: 4.526306123069199 MEarth
Mass of b (max): 5.444290563739707 MEarth
Mass of b (min): 3.667984096344922 MEarth
------------------------------------------------------------
Mass of c: 9.627958902415742 MEarth
Mass of c (max): 12.302359911164563 MEarth
Mass of c (min): 7.154134847527312 MEarth


~~~PLANET DENSITY~~~
density_b: 5.02493584092786 g/cm3
density_b (max): 5.3875506084621305 g/cm3
density_b (min): 4.589243170754392 g/cm3
------------------------------------------------------------
density_c: 3.057017366851884 g/cm3
density_c (max): 3.5340584897077316 g/cm3
density_c (min): 2.5194185591764304 g/cm3


~~~PLANET TEMPERATURE~~~
Teq_b: 871.3610001969554 + 36.2425765346992 - 35.8489401853185
------------------------------------------------------------
Teq_c: 664.771379650024 + 27.663131861532293 - 27.3617711671626


~~~ECCENTRICITY~~~
ecc_b: 0.053328571267786035 +/- 0.04212429861191899
------------------------------------------------------------
ecc_c: 0.07835880070367565 +/- 0.05596355027528987


~~~OMEGA~~~
omega_b: 9.037520208582086 +/- 92.19141869025097
------------------------------------------------------------
omega_c: -28.494159713712115 +/- 113.31731796503438


~~~TRANSMISSION SPECTROSCOPY METRIC~~~
TSM (b): 65.68534316350434 + 5.818609369248961 - 5.593402371474809
------------------------------------------------------------
TSM (c): 82.37117926067616 + 5.973154924907803 - 5.799081525275383


==> LEGACY/README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> referee1.txt <==
We would like to thank the referee for their careful reading of the manuscript and their suggested improvements.  We have implemented all the suggested corrections and changes. We have produced a new PDF manuscript with all amendments in yellow highlighted font.  We also list all the changes in detail below:



>>> The text & number labels on some of your figures are a bit too small. Please ensure that they are at least as big as the body text wherever possible. Also consider the legibility of sub- and superscript text and numbers. Figure 19 text is illegibly small.

We have increased the sizes of the text and number labels on Figures 2, 3, 4, 5, 6, 8, 10, 12 and 14.



>>> Please remove Table A1 from the references and move into Appendix A.

Latex is setting the Appendix tables in a strange position.  We have tried to solve this, but will work with the MNRAS copy editor to make sure this is fixed.


>>> INTRO:
>>> End of third paragraph: “the planets formed at the same time….”. Please, add a citation.

We have removed the phrase in question and shortened the sentence.


>>> Last paragraph: “in in Section 4”, typo.

This has been corrected.



>>> SECTION 2.1
>>> End of first paragraph: “Note that the difference image centroiding results compliment the high resolution imaging results presented in Section 2.5.”. Complement? It is not clear. Please, clarify this sentence.

This typo has been corrected.



>>> Please, write the dates in a consistent format throughout the paper. (day Month Year or Year month day or any other format you prefer).

This has been corrected.



>>> Table 3 is cited before Table 2 in the text. Please, adjust the order of the tables.

We have rearranged the tables to this effect.



>>> End of 4th paragraph: From the Figure 2 right panel it does not seem there would be another planet b transit in the gap. Can you kindly clarify this point?

The sentence has been updated to reflect the true number of transits.



>>> SECTION 2.2
>>> End of 3rd paragraph: Fig. 9 is cited before Figure 3-8. Please, adjust the order of the figures in the paper so that it can match the citations in the text.

We have rearranged the figures to this effect.



>>> Last paragraph: Please, put a reference to the LOOCV method.

We have added a reference to Celisse (2008).



>>> SECTION 2.3.1
>>> Fig. 11 is mentioned before other Fig. 3-8, 10.  Please, adjust the order of the figures throughout the paper.

We have rearranged the figures to this effect.



>>> FIGURES: The paper is rich in terms of data and thus in terms of figures. I would suggest to lighten the paper. Probably, one option might be to put Figures 9-10-11 in one figure. Also, Fig. 5 and 6 can be combined, showing only the combined RV model (third panels) and the two phase folded curves (Fig.6) together with the residuals.

We have combined the figures in question to produce the new Figure 2 and Figure 3 (TESS phase folds), Figure 5 (LCOGT light curves), and Figure 8 (RV phase folds).



>>> FIGURE 4: Please, add what is in the right panels for clarity.

This has been added to the caption.



>>> SECTION 2.4: Please, mention HIRES data in the introduction of Sec.2.4.

This has been added.



>>> SECTION 3.2.2: I’d suggest to slim down this section, e.g. by removing  the equations and leave only the references to the kernels.

We have removed the equations and references to them in the text.



>>> Also, I see Appendices 1, 2 and 3 being mentioned here, but the Appendix with the priors is only Appendix A, which should contain Table A1, A2, A3, if I’m not misunderstanding the text. Please, clarify this, and add a very brief introduction at the beginning of Appendix A which refers to Tables A1,2,3. Moreover, I am not sure if it is only matter of the compiler/format, but right now I see the Appendix A empty and the Table A1 before Appendix A.

Same comment as before.  We have attempted to fix latex positioning, and will work with MNRAS editor on this issue.  

>>> SECTION 3.2.4: Table 8: I’d suggest a 3-columns table with “Property”, “planet b”, “planet c”, since the property names are the same for both planets.

This table has now been updated with a third column as described.



>>> SECTION 4: In order to make the reading more fluent, I’d suggest to put the results in Section 3 (if you would like, you can rename this section), for example Sec. 4.3 with the stellar analysis/properties (3.1), Sec. 4.2 with the photometry section (3.2.1), and Sec. 4.1 with the Join fitting section (3.2.3).

We have combined the sections mentioned above, and renamed Section 3 to 'Methods and Results'. We have also updated the introduction text to reflect this (last paragraph).



>>> SECTION 4.2: I’d suggest to put Fig. 13 and 14 together.

This has been implemented.



>>> SECTION 5: Second paragraph of the introduction of this section: please, add  which is  the TSM value (by Kempton et al. 2018) for optimal atmospheric characterisation (>30?, >90?).

We have added a reference to the optimal TSM value from Kempton et al. (2018).



>>> The discussion section is interesting, but sparse. The subsections are presented in a disconnected way. It would be beneficial to try to put all these pieces together. For example, the internal structure modelling (Sec. 5.3) can be connected to Sec. 5.1, discussing the composition models. Also, the radius valley discussion ends stating that further atmospheric investigation is important for these planets; here, the TSM calculation would fit well in the (reading) flow.

These sections have been combined and rearranged as described.



>>> FIGURE 19: I would suggest to remove this figure, or move it to the Appendix.

This figure has been removed, along with all references to it in the text.



>>> SECTION 6: in the conclusions, I would suggest to add also the densities of the two planets, as well as the two TSM values.

These values have been added to the conclusions for each planet.



>>> ACKNOWLEDGEMENTS: Please, use uniformly either the past or the present for the verbs.

The acknowledgements have now been updated to be uniformly in present tense.


ADDITIONAL CHANGES
We have also made some very minor additional changes to the manuscript.  These are:
1. PP added to the author list
2. GR added to the author list 
3. Accent added to SC name in the author list
4. IR affiliation number updated
5. Changed publication year to 2022
6. Removed typo in SH acknowledgement
7. Updated wording and added citation of Cale et al. (2021) in Section 2.4 to reflect a co-author's request
8. Updated wording in last paragraphs of sections 2.4.1 and 2.4.2 to mention only the data in question
9. Added Gaia source citation in Table 7 caption
10. Added sentence and citation to reflect new results from Adibekyan et al. 2021 in Section 4.2


==> referee2.txt <==
We would like to thank the referee for their careful reading of the manuscript and their suggested improvements.  We have implemented all the suggested corrections and changes. We have produced a new PDF manuscript with all amendments in yellow highlighted font.  We also list all the changes in detail below:



>>> The text & number labels on some of your figures are too small. Please ensure that they are at least as big as the body text wherever possible. This applies particularly to Figures 1 & 13.

We have increased the size of the text on Figures 1 and 13.


>>> Please move Tables A1, A2, & A3 out of Appendix B and into Appendix A

We have previously attempted this but cannot move the location of the appendices in the Latex template.  However we will work with the MNRAS editors to implement this change.


>>> Note: if the authors do not want to put the posterior plots in the paper (as one of the below comments requests), they can send them separately.

We have chosen to send the posterior plots separately as suggested.



>>> INTRO:
>>> First paragraph: "Ground-based transit photometry surveys such as ...". Good to add "among others" at end of sentence.

This suggestion has been added.


>>> Second to last paragraph: No references for the radius valley are stated.

We have added an additional reference to Owen & Wu (2013).



>>> SECTION 2.1:
>>> Last paragraph: The authors already refer to SPOC at the beginning of the section. The reference Jenkins et al. 2016 is also repeated.

This second reference and second definition of the acronym has been removed and rephrased.


>>> Figure 1: Did the authors try adding more pixels into the aperture? If so, this should be mentioned even if it did not yield a superior estimate. There look to be several pixels that do not contain a contaminating source. While unlikely, adding more flux from the target star into the aperture could help to increase the SNR of the inner transit (which as the authors say, is not great).

We checked the TESS light curves for individual pixels and a wider pixel selection than originally used and did not find an improvement in the SNR, or any contaminating sources.


>>> Figure 3: this figure is not mentioned until section 3.2.1. Furthermore, there are many repetitions in this figure caption. The text can be significantly shortened by using 'similarly', 'analogously', 'same as...'. Finally, the top transit should be referred to first, instead of the other way around. I.e. the order in which the transits are mentioned should be switched in the figure caption.

We have switched the order of reference to each light curve and shortened the figure caption.



>>> SECTION 2.2
>>> Second paragraph, first line: Replace “orbital periods” with “ephemerides”.

This change has been made.


>>> Third paragraph: It would be better to join the last two sentences, so it is immediately clear what these percentages refer to. E.g., "...decrease in observational efficiency, corresponding to xxxx% per visit, as seen in Fig. 4."

This change has been made.



>>> SECTION 2.3.1
>>> First paragraph: Bryant et al. (2020); Smith et al. (2020). Replace semi-colon with ‘and’.

We have replaced the semi-colon with "and".


>>> Last paragraph, last sentence: Reference to the NGTS light curve figure corresponds to the bottom panel of Figure 6. Either switch section to reflect the order in which you present the data in the figure, or replot the figure with switched transit positions.

We have re-ordered the subsections to reflect the order in which the lightcurves are displayed.



>>> SECTION 2.3.3
>>> Figure 5 referred to after figure 6. Fix order.

We have swapped the order of Figures 5 and 6 to reflect the new order of photometry details.



>>> SECTION 2.4
>>> “These spectra indicated that TOI-836 was a K-dwarf…”. Replace ‘was’ with ‘is’.

This change has been made.



>>> SECTION 2.4.1
>>> Table 5 referred to before table 4. Fix order.

We have swapped the order of tables 4 and 5.


>>> If the authors want to show a figure of the RV timeseries (not strictly necessary), they should plot a separate one with just RVs against time. Figure 8 should be referred to int he modelling section.

We originally had these displayed separately, however the first referee asked us to combine them. So we suggest that we leave it as it stands. We have added a reference to figure 8 in the RV modelling section.



>>> SECTION 2.4.2
>>> Same as comment 2 for previous subsection.

We have swapped the order of tables 4 and 5.



>>> SECTION 2.4.3
>>> Last paragraph: "usefully be used" - consider rephrasing.

We have rephrased this sentence.



>>> SECTION 2.5
>>> Figure 9 should come before figure 8.

We have swapped the order of figures 8 and 9.



>>> SECTION 3.1
>>> End of third paragraph: Table 7 mentioned before table 6.

We have swapped the order of tables 6 and 7.


>>> Fourth paragraph: Regarding the sentence: “These are typical values for a thin-disk star, which agrees with our calculated Galactic space velocity components and thin-disk membership probability.” Either add "as described in the next paragraph", or switch the order in which the information is presented. At this point the reader does not know what the derived U, V, W, and galactic membership probability are.

We have added "as described in the next paragraph" to this phrasing.


>>> Last sentence of last paragraph: Very long sentence. Best to split/rephrase.

We have split this sentence.



>>> SECTION 3.2
>>> This section should be named something else since it does not describe all the contents of this section. "Exoplanet data analysis" or something of the sort can work better.

We have renamed this section 'Exoplanet data analysis'.


>>> Posterior plots for the final model added to the appendix would be very useful.

We have chosen to send the posterior plots separately as suggested by the editor.



>>> SECTION 3.2.1
>>> The treatment of the non-TESS photometric data is explained in the other subsections of Section 2, so why not the TESS data detrending also? Also, the point at which you introduce the figures with the TESS lightcurves and phasefolded transits in the text, there is no mention of detrending or GPs or the packages used for the purpose. Therefore, the whole first paragraph of this section (3.2.1) does not fit well at this point of the paper, and should be moved to section 2.1 where the TESS photometry is described. Alternatively, since the detrending is part of the modelling approach, the authors could present only non-detrended PDCSAP light curves to refer to the TESS photometry in section 2.1. If the latter is what the authors choose to do, a sentence in section 2.1 should refer the reader to the detrending of the TESS data.

We have moved the paragraphs in question to Section 2.1, and renamed this section 'Transit Timing Variations' as suggested.


>>> Where are the derived values for the jitter for each photometric band? Are the final errors inclusive of the inferred jitter?

We did not include jitter terms for photometry, as the uncertainties matched the scatter of the light curves.


>>> The description of the hyperparameters: “…of 0.1 for Sector 11 and 0.05 for Sector 38” appears twice. For conciseness, replace with e.g. "same as for log(Sw4)".

This change has been made.


>>> PDCSAP, instead of PCDSAP – typo.

This change has been made.


>>> Last line: "both sectors" instead of “Sectors 11 and 38”, to avoid repetition.

This change has been made.


>>> Where are the priors used, and derived values for the limb darkening coefficients for each photometric band?

We have added the values for the limb darkening coefficients into Table 6, and the priors into Appendix A1, along with a reference to the values in Section 2.1.


>>> Last two paragraphs of Section 3.2.1 should be put in a separate subsection "Transit Timing Variations".

We have renamed this section 'Transit Timing Variations' as suggested.



>>> SECTION 3.2
>>> This section is where a reference to figure 8 belongs, but there is no mention of it. Also, this figure needs to be explained more in the text, as well as in its caption.

We have added a reference to Figure 8 (now Figure 9) in the section text.


>>> Figure 8, top panels: Unlike the HARPS data, the PFS data seem to be missing error bars.

The error bars on the PFS data are included but are visually small compared to the HARPS data.


>>> Figure 8, bottom panels: It is somewhat concerning that the phasefolded plot for planet c seems to show a more significant eccentricity than the reported ~0.08. Are the authors certain the plot is correct?

We have checked our plotting code and would like to reassure the referee and editors that the plot is correct.


>>> Figure 8, all: Is the jitter included in these error bars in all these plots?

No.  We plot the formal uncertainties supplied with the RV supplied.  We have updated the caption to make this clear.


>>> Figure 8, caption: This figure needs to be explained better. Why are the RV timeseries in separate (horizontal) panels if they were not modelled separately? If it is solely because of the time gaps, there are other ways around that at the plotting stage. If these plots are straight out of the pipeline, maybe it is better for the authors to generate their own. Overall, it looks like the top two rows (six panels in total) can be combined into one plot that is larger and with larger, more easily readable symbols.

As previously mentioned, we were asked to present the data in this manner by our first referee.


>>> Second panel caption: What does “combined” mean? Just the two planets with the GP subtracted, or is the GP included?

The two planets with the GP subtracted - this detail has been added to the figure caption.


>>> We apply a kernel to our data (commonly used in works with similar goals, such as Osborn et al. 2021), following a quasi-periodic kernel in celerite that models…”  This bit needs paraphrasing. Something like, "We apply a quasi-periodic kernel (commonly used...), as implemented in celerite."

The suggested change has been made.


Why do the authors use such a significantly tighter prior compared to the results of 22 ± 1 days from the photometry? If 22 ± 1 days is what is found from the photometry, that is what should be used in the RVs.

This value should be 22.0 ± 0.1, this has been updated in the text.


>>> The priors for the GP hyperparameters are listed in the appendix, but there is no mention (or discussion) of the derived values. At the very least, a table with these values, or a section to an existing table, needs to be added.

We have added the 'Values' column to Appendix A1 which now also includes the parameters in question.


>>> Last two sentences: Starting with “In comparison…”. This part should be moved a couple of sentences up, where the authors first state they use the QP kernel.

These sentences have been moved as suggested.


>>> End of paragraph, references: There are a good few more papers that have demonstrated the capabilities of the QP kernel. The authors should add 'e.g.' before the first (Grunblatt et al. 2015) reference at the very least.

We have made the suggested change to add 'eg.'.


>>> Second paragraph: The last sentence is not very clear. Jitter terms and instruments offsets should be different between the two instruments, are they? The priors, as well as derived values for these parameters, should be put in a table (probably the same one as the one for the GP).


We have added the priors and values for jitters and offsets to Appendix A1, and further parameter values that were also not included here originally.


>>> Comment on the modelling: It would be helpful to describe that and how the authors account for the eccentricity. It is mentioned in the table in the appendix, but not in the text. Also, it would be much more helpful for the reader (without requiring more than a sentence or taking up too much space) to just state the priors that were used, rather than just using the Kipping (2013) reference.

We have added the structure of the Beta distribution as described in the Kipping (2013) paper to the Appendix 1 tables, and updated the priors used for the omega value.



>>> SECTION 3.2.3
>>> First paragraph: What is the justification behind considering 10 chains to be enough?

We tested various chain lengths and found that 10 chains provided good convergence.



>>> SECTION 4
>>> There are a number of more recent papers (see Wilson et al. 2017, Hirano et al. 2018, Narang et al. 2018, Zhu 2019, among others) that either infer the opposite to this claim, or that instead conclude that there either is no correlation between host star metallicity and planetary abundances, or the present data is insufficient to draw a robust conclusion. Also, given that figure 12 is not discussed in the text, it and this paragraph add little value to the paper and are thus redundant. It is best that they are removed altogether.

We remove the text on the discussion between host star metallicity and planetary occurrence. However, the results discussed surrounding figure 12 are still new and novel, and supports recent work that is finding a link between host star metallicity and planet internal structures for low-mass exoplanets (Adibekyan et al. 2021, Wilson et al. 2022, Chen et al. 2022). As two TOI-836 planets span the radius valley and orbit a metal-poor star, their inclusion in figure 12 strengthens the evidence for stellar-planet composition connection and so we have further developed the text in Section 4 to inform the reader of this.



>>> SECTION 4.2
>>> First paragraph: Last sentence – “…in particular the prior that we use in this model”. Which is what?

This part of the sentence has been removed.


>>> First sentence is too long and needs to be split and/or rephrased.

The sentences have been shortened.


>>> “…we expect a significant fraction of its mass to be in gaseous form.” – Perhaps 'non-negligible' is more accurate than 'significant'.

We have made the suggested phrasing change.



>>> SECTION 4.3
>>> First paragraph: “…at ≈ 1.3 R⊕ and ≈ 2.6 R⊕ respectively. Change to ..."from ≈1.3 R⊕ to ≈2.6 R⊕, respectively”.

We have made this suggested change.


>>> The planets are not candidates anymore. No need to refer to them as such.

We have removed this wording.


>>> So the calculated TSM metric values for both planets are smaller than the optimal one?

We have removed the references to the optimal TSM values.



>>> Figure 15, caption: Seems to be a missing reference to eq. 10 here.

The caption has been edited.



>>> SECTION 5
>>> First paragraph: “The outer planet TOI-836 c displays significant TTVs compared to the inner planet TOI-836 b.” This information is repeated a couple of paragraphs down.

We have removed the sentence describing the TTVs from this paragraph.


>>> General comment on section 5: Given that most of the information in this section is already contained in the abstract, the conclusion can be more concise.

We have removed one of the paragraphs that simply lists the planet parameters, and streamlined the rest of the paragraph by removing references to the density and TSM values.

==> referee3.txt <==
We would like to thank the referee for their careful reading of the manuscript and their suggested improvements.  We have implemented all the suggested corrections and changes. We have produced a new PDF manuscript with all amendments in yellow highlighted font.  We also list all the changes in detail below:


>>> Table 6 is referred to before Table 5. Please fix. I would also recommend the authors to have one last look at the order of the tables and figures to ensure coherence.

We have moved the reference to Table 5 to earlier in the text to ensure the correct order. We have also checked all the Figure and Table ordering and numbers and they appear to be in the correct order now.


>>> Regarding the RV jitter. From what I can see, the values in the attached plots and the reported values in Table A1 do not match. Also, what is the physical meaning of -3.01818 ± 3.12178 and -1.51981 ± 3.07024 and these uncertainties? Is this in m/s? The jitter term is an important indicator in the modelling and needs to be clearly stated and understood. The priors are also written in a difficult to understand way.

The values presented in Table A1 are log(Jitter in m/s), and the jitter values represent any residual scatter not accounted for in the HARPS formal uncertainties and the GP fitting procedure, which removes most of the instrumental and stellar activity variation. As the values are log(Jitter) (as used in the code framework) both numbers indicate extremely minimal actual jitter and this would not confer significant change to the error bars on Figure 10. We have made some changes to the explanation of the jitter terms in the text to this effect, and changed the presentation of the jitter terms, offsets and TESS GP parameters in the prior description to make them clearer to read.


>>> In Section 3.2.2., the authors state “jitter terms centered around the mean of the minimum radial velocity error” – do you just mean “the minimum”?

We have changed the wording in the text to reflect that the value is the minimum radial velocity error, not the mean of the minimum.


>>> Also, the error bars in the plots (Figure 9) really should include the jitter on top of the nominal error bars.

See above comments on RV jitter.


>>> Regarding the eccentricity modelling. In the Kipping (2013) paper, the recommended parameters to use for the beta distribution prior are a = 0.867 and b = 3.03. Is this what the authors used? Tables A2 and A3 confusingly state 0 and 1. This needs to be made clear.

We did use the correct Kipping (2013) values in our modelling, however we incorrectly stated it as 0 and 1. We have fixed this.

==> working-space.txt <==
proper motion:
RA. -199.48263377244825
RA error 0.018012716
Dec.  -27.997252376471966
Dec error. 0.017451735

Check the uncertainty in the K values for planet b and c to find out why the mass uncertainty is so much large for planet c than for planet b.


% OLD VERSION %

logK_b: 0.8794797413441916 +/- 0.13680853233834592
K_b: 2.431845857305109 +/- 0.32452748067454873 m/s
logK_c: 1.351301544844168 +/- 0.2569355980244386
K_c: 3.984460349167931 +/- 0.9524098259373797 m/s

K_b (max): 2.756373337979658
K_b (min): 2.1073183766305603
K_c (max): 4.936870175105311
K_c (min): 3.0320505232305512
